Distillation Enhanced Time Series Forecasting Network with Momentum Contrastive Learning

Contrastive representation learning is crucial in time series analysis as it alleviates the issue of data noise and incompleteness as well as sparsity of supervision signal. However, existing constrastive learning frameworks usually focus on intral-temporal features, which fails to fully exploit the intricate nature of time series data. To address this issue, we propose DE-TSMCL, an innovative distillation enhanced framework for long sequence time series forecasting. Specifically, we design a learnable data augmentation mechanism which adaptively learns whether to mask a timestamp to obtain optimized sub-sequences. Then, we propose a contrastive learning task with momentum update to explore inter-sample and intra-temporal correlations of time series to learn the underlying structure feature on the unlabeled time series. Meanwhile, we design a supervised task to learn more robust representations and facilitate the contrastive learning process. Finally, we jointly optimize the above two tasks. By developing model loss from multiple tasks, we can learn effective representations for downstream forecasting task. Extensive experiments, in comparison with state-of-the-arts, well demonstrate the effectiveness of DE-TSMCL, where the maximum improvement can reach to 27.3%.

==> m2.720.txt <==
!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=15.808450698852539
Epoch #1: loss=15.91063117980957
Epoch #2: loss=13.751448631286621
Epoch #3: loss=13.451749801635742
Epoch #4: loss=10.748039245605469
Epoch #5: loss=11.816573143005371
Epoch #6: loss=9.226218223571777
Epoch #7: loss=9.426311492919922
Epoch #8: loss=11.306146621704102
Epoch #9: loss=8.436846733093262
Epoch #10: loss=9.866936683654785
Epoch #11: loss=8.19293212890625
Epoch #12: loss=8.964630126953125
Epoch #13: loss=10.153120994567871
Epoch #14: loss=8.528326034545898
Epoch #15: loss=9.731695175170898
Epoch #16: loss=8.898517608642578
Epoch #17: loss=7.560392379760742
Epoch #18: loss=7.801800727844238
Epoch #19: loss=9.616909980773926
Epoch #20: loss=6.798605918884277
Epoch #21: loss=6.294919967651367
Epoch #22: loss=7.587176322937012
Epoch #23: loss=7.616783142089844
Epoch #24: loss=6.103061676025391
Epoch #25: loss=8.501903533935547
Epoch #26: loss=7.688928604125977
Epoch #27: loss=7.810642242431641
Epoch #28: loss=8.575345039367676
Epoch #29: loss=8.618557929992676
Epoch #30: loss=8.756632804870605
Epoch #31: loss=7.711757659912109
Epoch #32: loss=8.613563537597656

Epoch #574: loss=4.400815486907959
Epoch #575: loss=4.250319480895996
Epoch #576: loss=4.874238967895508
Epoch #577: loss=5.119396686553955
Epoch #578: loss=2.9782395362854004
Epoch #579: loss=4.923088073730469
Epoch #580: loss=4.843682289123535
Epoch #581: loss=4.250507354736328
Epoch #582: loss=5.422242641448975
Epoch #583: loss=5.452910423278809
Epoch #584: loss=5.047216415405273
Epoch #585: loss=5.3138837814331055
Epoch #586: loss=4.103326797485352
Epoch #587: loss=5.096002578735352
Epoch #588: loss=5.492814064025879
Epoch #589: loss=5.150166034698486
Epoch #590: loss=5.500006675720215
Epoch #591: loss=3.8000147342681885
Epoch #592: loss=5.232157230377197
Epoch #593: loss=5.337200164794922
Epoch #594: loss=3.6642541885375977
Epoch #595: loss=5.361535549163818
Epoch #596: loss=5.508121490478516
Epoch #597: loss=4.381154537200928
Epoch #598: loss=5.1728997230529785
Epoch #599: loss=5.246413707733154

Training time: 0:04:14.872027


Evaluation result:

 {'ours': 
{96: {'norm': {'MSE': 0.09241491711796526, 'MAE': 0.2313222473033717},
 'raw': {'MSE': 12.394104616510933, 'MAE': 2.6788842127479597}},
 192: {'norm': {'MSE': 0.1263691637124746, 'MAE': 0.27784481040748255}, 
'raw': {'MSE': 16.947833582453008, 'MAE': 3.217650202983733}}, 
336: {'norm': {'MSE': 0.16397077623326445, 'MAE': 0.32030705715252067},
 'raw': {'MSE': 21.99072415260201, 'MAE': 3.7093946973800964}}, 
720: {'norm': {'MSE': 0.21861787817016815, 'MAE': 0.37189612272655054}, 
'raw': {'MSE': 29.319647900293553, 'MAE': 4.306834554199324}}},
 'ts2vec_infer_time': 7.680422306060791,
 'lr_train_time': {96: 3.09382700920105, 192: 3.429023027420044, 
336: 4.434278249740601, 720: 6.196674108505249}, 
'lr_infer_time': {96: 0.016086816787719727, 192: 0.027665376663208008, 
336: 0.05133342742919922, 720: 0.10455751419067383}}


Finished.







!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=15.808450698852539
Epoch #1: loss=15.91063117980957
Epoch #2: loss=13.751448631286621
Epoch #3: loss=13.451749801635742
Epoch #4: loss=10.748039245605469
Epoch #5: loss=11.816573143005371
Epoch #6: loss=9.226218223571777
Epoch #7: loss=9.426311492919922
Epoch #8: loss=11.306146621704102
Epoch #9: loss=8.436846733093262
Epoch #10: loss=9.866936683654785
Epoch #11: loss=8.19293212890625
Epoch #12: loss=8.964630126953125
Epoch #13: loss=10.153120994567871
Epoch #14: loss=8.528326034545898
Epoch #15: loss=9.731695175170898
Epoch #16: loss=8.898517608642578
Epoch #17: loss=7.560392379760742
Epoch #18: loss=7.801800727844238
Epoch #19: loss=9.616909980773926
Epoch #20: loss=6.798605918884277
Epoch #21: loss=6.294919967651367
Epoch #22: loss=7.587176322937012
Epoch #23: loss=7.616783142089844
Epoch #24: loss=6.103061676025391
Epoch #25: loss=8.501903533935547
Epoch #26: loss=7.688928604125977
Epoch #27: loss=7.810642242431641
Epoch #28: loss=8.575345039367676
Epoch #29: loss=8.618557929992676
Epoch #30: loss=8.756632804870605
Epoch #31: loss=7.711757659912109
Epoch #32: loss=8.613563537597656
Epoch #33: loss=7.2567596435546875
Epoch #34: loss=7.478425979614258
Epoch #35: loss=6.47507905960083
Epoch #36: loss=6.0507097244262695

Epoch #553: loss=4.7992706298828125
Epoch #554: loss=5.409125804901123
Epoch #555: loss=5.016110420227051
Epoch #556: loss=5.496108055114746
Epoch #557: loss=5.261541366577148
Epoch #558: loss=4.337894439697266
Epoch #559: loss=5.247997760772705
Epoch #560: loss=4.632258892059326
Epoch #561: loss=5.385678291320801
Epoch #562: loss=4.60936164855957
Epoch #563: loss=5.248019218444824
Epoch #564: loss=5.024761199951172
Epoch #565: loss=5.119959831237793
Epoch #566: loss=5.46613883972168
Epoch #567: loss=5.2997612953186035
Epoch #568: loss=5.335154056549072
Epoch #569: loss=5.0034990310668945
Epoch #570: loss=3.644479751586914
Epoch #571: loss=4.987009048461914
Epoch #572: loss=5.059619426727295
Epoch #573: loss=5.0356574058532715
Epoch #574: loss=4.400815486907959
Epoch #575: loss=4.250319480895996
Epoch #576: loss=4.874238967895508
Epoch #577: loss=5.119396686553955
Epoch #578: loss=2.9782395362854004
Epoch #579: loss=4.923088073730469
Epoch #580: loss=4.843682289123535
Epoch #581: loss=4.250507354736328
Epoch #582: loss=5.422242641448975
Epoch #583: loss=5.452910423278809
Epoch #584: loss=5.047216415405273
Epoch #585: loss=5.3138837814331055
Epoch #586: loss=4.103326797485352
Epoch #587: loss=5.096002578735352
Epoch #588: loss=5.492814064025879
Epoch #589: loss=5.150166034698486
Epoch #590: loss=5.500006675720215
Epoch #591: loss=3.8000147342681885
Epoch #592: loss=5.232157230377197
Epoch #593: loss=5.337200164794922
Epoch #594: loss=3.6642541885375977
Epoch #595: loss=5.361535549163818
Epoch #596: loss=5.508121490478516
Epoch #597: loss=4.381154537200928
Epoch #598: loss=5.1728997230529785
Epoch #599: loss=5.246413707733154

Training time: 0:04:14.872027


Evaluation result:

 {'ours': 
{96: {'norm': {'MSE': 0.09241491711796526, 'MAE': 0.2313222473033717},
 'raw': {'MSE': 12.394104616510933, 'MAE': 2.6788842127479597}}, 
192: {'norm': {'MSE': 0.1263691637124746, 'MAE': 0.27784481040748255},
 'raw': {'MSE': 16.947833582453008, 'MAE': 3.217650202983733}}, 
336: {'norm': {'MSE': 0.16397077623326445, 'MAE': 0.32030705715252067},
 'raw': {'MSE': 21.99072415260201, 'MAE': 3.7093946973800964}}, 
720: {'norm': {'MSE': 0.21861787817016815, 'MAE': 0.37189612272655054},
 'raw': {'MSE': 29.319647900293553, 'MAE': 4.306834554199324}}}, 
'ts2vec_infer_time': 7.680422306060791, 
'lr_train_time': {96: 3.09382700920105, 192: 3.429023027420044, 
336: 4.434278249740601, 720: 6.196674108505249}, 
'lr_infer_time': {96: 0.016086816787719727, 192: 0.027665376663208008, 
336: 0.05133342742919922, 720: 0.10455751419067383}}


Finished.












!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=20.792970657348633
Epoch #1: loss=14.56015682220459
Epoch #2: loss=14.839200973510742
Epoch #3: loss=11.810439109802246
Epoch #4: loss=12.151163101196289
Epoch #5: loss=12.981791496276855
Epoch #6: loss=12.575976371765137
Epoch #7: loss=10.581392288208008
Epoch #8: loss=11.6305570602417
Epoch #9: loss=8.458494186401367
Epoch #10: loss=10.228964805603027
Epoch #11: loss=10.693406105041504
Epoch #12: loss=8.200592041015625
Epoch #13: loss=6.979249000549316
Epoch #14: loss=10.369958877563477
Epoch #15: loss=8.382542610168457
Epoch #16: loss=8.818115234375
Epoch #17: loss=8.255456924438477
Epoch #18: loss=8.578115463256836
Epoch #19: loss=9.313459396362305
Epoch #20: loss=8.114665031433105
Epoch #21: loss=9.44476318359375
Epoch #22: loss=7.438995361328125
Epoch #23: loss=7.464488983154297
Epoch #24: loss=8.072344779968262
Epoch #25: loss=7.001638412475586
Epoch #26: loss=7.8951616287231445
Epoch #27: loss=9.25450611114502
Epoch #28: loss=7.467948913574219
Epoch #29: loss=6.984316825866699
Epoch #30: loss=7.613043308258057
Epoch #31: loss=7.2294020652771
Epoch #32: loss=8.068012237548828
Epoch #33: loss=6.860314846038818
Epoch #34: loss=8.939939498901367
Epoch #35: loss=7.395132064819336
Epoch #36: loss=8.313939094543457
Epoch #37: loss=8.498112678527832
Epoch #38: loss=8.234511375427246
Epoch #39: loss=7.271457672119141
Epoch #40: loss=5.195534706115723
Epoch #41: loss=7.5116729736328125
Epoch #42: loss=8.209667205810547
Epoch #43: loss=6.615683555603027
Epoch #44: loss=7.068239688873291
Epoch #45: loss=6.768838405609131
Epoch #46: loss=6.8673906326293945
Epoch #47: loss=7.884736061096191
Epoch #48: loss=7.85993766784668
Epoch #49: loss=6.85194206237793
Epoch #50: loss=6.039060592651367
Epoch #51: loss=7.604062080383301

Epoch #577: loss=4.302403926849365
Epoch #578: loss=5.220061779022217
Epoch #579: loss=5.257335186004639
Epoch #580: loss=5.645843029022217
Epoch #581: loss=4.939858913421631
Epoch #582: loss=5.517454147338867
Epoch #583: loss=4.462129592895508
Epoch #584: loss=4.632978916168213
Epoch #585: loss=4.156510353088379
Epoch #586: loss=4.966919898986816
Epoch #587: loss=4.112583160400391
Epoch #588: loss=5.46279239654541
Epoch #589: loss=5.125999450683594
Epoch #590: loss=5.2527079582214355
Epoch #591: loss=2.210306167602539
Epoch #592: loss=5.36172342300415
Epoch #593: loss=4.710779666900635
Epoch #594: loss=5.640814781188965
Epoch #595: loss=5.390008926391602
Epoch #596: loss=4.065147399902344
Epoch #597: loss=5.028881072998047
Epoch #598: loss=5.176072597503662
Epoch #599: loss=4.021076202392578

Training time: 0:04:19.618300


Evaluation result:

 {'ours': 
{96: {'norm': {'MSE': 0.0920458426889108, 'MAE': 0.2299911680183162},
 'raw': {'MSE': 12.34460667841284, 'MAE': 2.663469321323972}}, 
192: {'norm': {'MSE': 0.12729415866788524, 'MAE': 0.2767648374995112}, 
'raw': {'MSE': 17.071888049438805, 'MAE': 3.2051433095415596}}, 
336: {'norm': {'MSE': 0.16692999870875846, 'MAE': 0.3203217074938889}, 
'raw': {'MSE': 22.38759635690668, 'MAE': 3.7095643576597337}}, 
720: {'norm': {'MSE': 0.2243059275676246, 'MAE': 0.37425414331573503}, 
'raw': {'MSE': 30.082493109999373, 'MAE': 4.334142190322163}}},
 'ts2vec_infer_time': 7.757511615753174, 
'lr_train_time': {96: 3.4231293201446533, 192: 3.633467435836792, 
336: 4.333015441894531, 720: 6.159499645233154}, 
'lr_infer_time': {96: 0.021544218063354492, 192: 0.03650951385498047, 
336: 0.051042795181274414, 720: 0.07982826232910156}}


Finished.








!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 4 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=4, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=14.717516422271729
Epoch #1: loss=12.454644680023193
Epoch #2: loss=11.575127124786377
Epoch #3: loss=8.494632959365845
Epoch #4: loss=9.15049409866333
Epoch #5: loss=9.207362174987793
Epoch #6: loss=9.557921409606934
Epoch #7: loss=8.297501564025879
Epoch #8: loss=9.872466564178467
Epoch #9: loss=7.2555952072143555
Epoch #10: loss=8.772081851959229
Epoch #11: loss=6.613523721694946
Epoch #12: loss=8.876626014709473
Epoch #13: loss=6.602565765380859
Epoch #14: loss=7.221517086029053
Epoch #15: loss=8.08469009399414
Epoch #16: loss=6.820156574249268
Epoch #17: loss=7.267644882202148
Epoch #18: loss=7.474780797958374
Epoch #19: loss=7.574707746505737
Epoch #20: loss=7.092122554779053
Epoch #21: loss=6.197574615478516
Epoch #22: loss=7.241111516952515
Epoch #23: loss=7.390849590301514
Epoch #24: loss=6.563230514526367
Epoch #25: loss=5.97275710105896
Epoch #26: loss=6.365445137023926
Epoch #27: loss=6.676413297653198
Epoch #28: loss=6.238978385925293
Epoch #29: loss=7.228997707366943
Epoch #30: loss=6.875889301300049
Epoch #31: loss=5.092893600463867
Epoch #32: loss=6.295776605606079
Epoch #33: loss=6.592651605606079
Epoch #34: loss=5.955677509307861
Epoch #35: loss=6.325557231903076
Epoch #36: loss=6.270139455795288
Epoch #37: loss=6.873433351516724
Epoch #38: loss=7.257818698883057
Epoch #39: loss=5.952223300933838
Epoch #40: loss=7.005659580230713
Epoch #41: loss=6.511668920516968
Epoch #42: loss=6.50100564956665
Epoch #43: loss=6.178876876831055
Epoch #44: loss=6.094627618789673
Epoch #45: loss=6.182702302932739
Epoch #46: loss=5.9461164474487305
Epoch #47: loss=6.385826349258423
Epoch #48: loss=6.492501497268677

Epoch #286: loss=4.229532480239868
Epoch #287: loss=4.768635034561157
Epoch #288: loss=5.119118928909302
Epoch #289: loss=4.836587190628052
Epoch #290: loss=5.146718263626099
Epoch #291: loss=4.126957654953003
Epoch #292: loss=4.457073330879211
Epoch #293: loss=5.0922253131866455
Epoch #294: loss=4.843585968017578
Epoch #295: loss=5.0957255363464355
Epoch #296: loss=3.9024635553359985
Epoch #297: loss=4.663414716720581
Epoch #298: loss=5.18708610534668
Epoch #299: loss=4.739029169082642

Training time: 0:02:20.656084


Evaluation result:

 {'ours': 
{96: {'norm': {'MSE': 0.08677497942280667, 'MAE': 0.22362847671454514},
 'raw': {'MSE': 11.637711794599328, 'MAE': 2.5897846063432004}}, 
192: {'norm': {'MSE': 0.11883961995517309, 'MAE': 0.2680938622250612},
 'raw': {'MSE': 15.938018709797234, 'MAE': 3.104726942957421}}, 
336: {'norm': {'MSE': 0.15219737819961032, 'MAE': 0.3074447400494812},
 'raw': {'MSE': 20.41175040097249, 'MAE': 3.560439466163555}}, 
720: {'norm': {'MSE': 0.20279435578319716, 'MAE': 0.3586382165225116}, 
'raw': {'MSE': 27.197497134047815, 'MAE': 4.1532981101914626}}}, 
'ts2vec_infer_time': 7.755745887756348, 
'lr_train_time': {96: 2.8962714672088623, 192: 3.5573439598083496, 
336: 4.245004177093506, 720: 6.318164587020874}, 
'lr_infer_time': {96: 0.021327972412109375, 192: 0.026900768280029297,
336: 0.04891037940979004, 720: 0.0770576000213623}}


Finished.






!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 4 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=4, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=18.544453620910645
Epoch #1: loss=12.813233375549316
Epoch #2: loss=12.404947757720947
Epoch #3: loss=10.383355617523193
Epoch #4: loss=8.392824172973633
Epoch #5: loss=8.074518203735352
Epoch #6: loss=9.459376335144043
Epoch #7: loss=7.963854789733887
Epoch #8: loss=8.119945287704468
Epoch #9: loss=9.006097316741943
Epoch #10: loss=8.783454418182373
Epoch #11: loss=5.186438322067261
Epoch #12: loss=7.826515197753906
Epoch #13: loss=9.124355792999268
Epoch #14: loss=7.6995391845703125
Epoch #15: loss=6.968258857727051
Epoch #16: loss=7.742461204528809
Epoch #17: loss=8.6090989112854
Epoch #18: loss=6.148159980773926
Epoch #19: loss=7.172971248626709
Epoch #20: loss=7.145354747772217
Epoch #21: loss=7.344544887542725
Epoch #22: loss=7.757438659667969
Epoch #23: loss=7.514718055725098
Epoch #24: loss=7.590245723724365
Epoch #25: loss=6.879722833633423
Epoch #26: loss=5.5587170124053955
Epoch #27: loss=5.597156047821045
Epoch #28: loss=6.872778415679932
Epoch #29: loss=7.352721452713013
Epoch #30: loss=6.639631748199463
Epoch #31: loss=6.940884590148926
Epoch #32: loss=6.597173452377319
Epoch #33: loss=7.397560358047485
Epoch #34: loss=5.897884845733643
Epoch #35: loss=6.310801982879639
Epoch #36: loss=5.928815126419067
Epoch #37: loss=6.10596776008606
Epoch #38: loss=5.525798797607422
Epoch #39: loss=6.503137588500977
Epoch #40: loss=5.837362289428711
Epoch #41: loss=6.002593994140625
Epoch #42: loss=6.017812728881836
Epoch #43: loss=7.116390705108643
Epoch #44: loss=6.607868194580078
Epoch #45: loss=5.728085279464722
Epoch #46: loss=6.711312532424927
Epoch #47: loss=6.65114951133728
Epoch #48: loss=6.74356746673584
Epoch #49: loss=6.554484605789185
Epoch #50: loss=7.0410850048065186
Epoch #51: loss=6.3881003856658936
Epoch #52: loss=6.340821743011475
Epoch #53: loss=6.401364803314209
Epoch #54: loss=5.666615724563599
Epoch #55: loss=6.28393030166626
Epoch #56: loss=5.821292400360107
Epoch #57: loss=6.341657638549805
Epoch #58: loss=5.609079122543335
Epoch #59: loss=5.558982610702515
Epoch #60: loss=6.392658233642578
Epoch #61: loss=3.925950765609741
Epoch #62: loss=4.843101978302002
Epoch #63: loss=5.460428237915039
Epoch #64: loss=4.890935659408569
Epoch #65: loss=4.401848316192627
Epoch #66: loss=5.169815540313721
Epoch #67: loss=6.421424627304077
Epoch #68: loss=6.484456777572632
Epoch #69: loss=5.4774205684661865
Epoch #70: loss=5.988710880279541
Epoch #71: loss=5.490283250808716
Epoch #72: loss=5.69243860244751
Epoch #73: loss=6.110806465148926
Epoch #74: loss=4.427377939224243
Epoch #75: loss=5.318393707275391
Epoch #76: loss=6.192059516906738
Epoch #77: loss=5.98295783996582
Epoch #78: loss=5.809377670288086
Epoch #79: loss=4.8831870555877686
Epoch #80: loss=5.211609840393066
Epoch #81: loss=6.050918817520142
Epoch #82: loss=4.911648988723755
Epoch #83: loss=6.103973388671875
Epoch #84: loss=5.773515701293945
Epoch #85: loss=5.579156398773193
Epoch #86: loss=5.051260232925415
Epoch #87: loss=4.730089902877808
Epoch #88: loss=5.5847861766815186
Epoch #89: loss=5.566376686096191
Epoch #90: loss=5.158574819564819
Epoch #91: loss=5.157140493392944
Epoch #92: loss=5.99183988571167
Epoch #93: loss=4.828181743621826
Epoch #94: loss=5.2917609214782715
Epoch #95: loss=5.761143445968628
Epoch #96: loss=5.470033645629883
Epoch #97: loss=4.739402174949646
Epoch #98: loss=4.470092058181763
Epoch #99: loss=4.75840425491333
Epoch #100: loss=5.1827099323272705
Epoch #101: loss=5.0224151611328125
Epoch #102: loss=5.569236993789673
Epoch #103: loss=4.46641993522644
Epoch #104: loss=5.374566078186035
Epoch #105: loss=5.360008239746094
Epoch #106: loss=5.567729473114014
Epoch #107: loss=6.001835107803345
Epoch #108: loss=5.053776502609253
Epoch #109: loss=5.054986476898193
Epoch #110: loss=5.376258373260498
Epoch #111: loss=5.580625295639038
Epoch #112: loss=5.1237030029296875
Epoch #113: loss=5.228548288345337
Epoch #114: loss=5.337088346481323
Epoch #115: loss=5.383408069610596
Epoch #116: loss=5.689297437667847
Epoch #117: loss=4.6580352783203125
Epoch #118: loss=5.383581638336182
Epoch #119: loss=5.377483367919922
Epoch #120: loss=4.874189615249634
Epoch #121: loss=5.1758623123168945
Epoch #122: loss=4.670180082321167
Epoch #123: loss=5.506601572036743
Epoch #124: loss=5.564863920211792
Epoch #125: loss=4.189216613769531
Epoch #126: loss=5.203995704650879
Epoch #127: loss=4.663367033004761
Epoch #128: loss=5.821615695953369
Epoch #129: loss=5.081900596618652
Epoch #130: loss=5.00989556312561
Epoch #131: loss=5.54903507232666
Epoch #132: loss=5.416938066482544
Epoch #133: loss=5.259363651275635
Epoch #134: loss=5.215777397155762
Epoch #135: loss=5.274191856384277
Epoch #136: loss=5.70776891708374
Epoch #137: loss=4.803160905838013
Epoch #138: loss=4.839634895324707
Epoch #139: loss=4.574400424957275
Epoch #140: loss=5.407243728637695
Epoch #141: loss=4.387557744979858
Epoch #142: loss=5.490585803985596
Epoch #143: loss=5.5971081256866455
Epoch #144: loss=5.203029155731201
Epoch #145: loss=4.964724063873291
Epoch #146: loss=4.640923261642456
Epoch #147: loss=4.710541248321533
Epoch #148: loss=4.847163438796997
Epoch #149: loss=5.541271686553955
Epoch #150: loss=5.14870810508728
Epoch #151: loss=3.0795141458511353
Epoch #152: loss=5.54244327545166
Epoch #153: loss=5.405001401901245
Epoch #154: loss=5.533109426498413
Epoch #155: loss=5.437934160232544
Epoch #156: loss=4.71833872795105
Epoch #157: loss=4.534886837005615
Epoch #158: loss=5.2689714431762695
Epoch #159: loss=5.29491925239563
Epoch #160: loss=5.3456504344940186
Epoch #161: loss=4.849541664123535
Epoch #162: loss=4.775988578796387
Epoch #163: loss=5.440205335617065
Epoch #164: loss=4.937591552734375
Epoch #165: loss=4.116754770278931
Epoch #166: loss=3.8472265005111694
Epoch #167: loss=4.899776220321655
Epoch #168: loss=5.1134161949157715
Epoch #169: loss=5.317803621292114
Epoch #170: loss=5.583621978759766
Epoch #171: loss=5.019927263259888
Epoch #172: loss=5.760286331176758
Epoch #173: loss=5.369431734085083
Epoch #174: loss=4.174383640289307
Epoch #175: loss=4.748972415924072
Epoch #176: loss=4.220899224281311
Epoch #177: loss=4.509422302246094
Epoch #178: loss=5.177963018417358
Epoch #179: loss=5.262497901916504
Epoch #180: loss=4.4214231967926025
Epoch #181: loss=4.8394269943237305
Epoch #182: loss=5.383648633956909
Epoch #183: loss=4.908501148223877
Epoch #184: loss=4.83794093132019
Epoch #185: loss=4.98499059677124
Epoch #186: loss=5.246688604354858
Epoch #187: loss=4.7806236743927
Epoch #188: loss=5.323421955108643
Epoch #189: loss=5.039656639099121
Epoch #190: loss=4.943097352981567
Epoch #191: loss=5.244381427764893
Epoch #192: loss=4.491694450378418
Epoch #193: loss=5.113269805908203
Epoch #194: loss=5.1697399616241455
Epoch #195: loss=4.684498310089111
Epoch #196: loss=5.068457841873169
Epoch #197: loss=4.838828086853027
Epoch #198: loss=5.057445287704468
Epoch #199: loss=4.732769012451172
Epoch #200: loss=4.936736822128296
Epoch #201: loss=5.009053945541382
Epoch #202: loss=4.709866285324097
Epoch #203: loss=4.95876932144165
Epoch #204: loss=4.950479745864868
Epoch #205: loss=5.2693190574646
Epoch #206: loss=4.102485537528992
Epoch #207: loss=4.77554988861084
Epoch #208: loss=4.01802384853363
Epoch #209: loss=4.500389575958252
Epoch #210: loss=4.744140386581421
Epoch #211: loss=4.9710023403167725
Epoch #212: loss=5.105434417724609
Epoch #213: loss=4.8726806640625
Epoch #214: loss=5.400845289230347
Epoch #215: loss=4.43063759803772
Epoch #216: loss=4.465607404708862
Epoch #217: loss=5.033596754074097
Epoch #218: loss=4.47142767906189
Epoch #219: loss=4.824108123779297
Epoch #220: loss=5.209776163101196
Epoch #221: loss=3.419893264770508
Epoch #222: loss=5.426536321640015
Epoch #223: loss=4.065972805023193
Epoch #224: loss=5.371323108673096
Epoch #225: loss=4.437676191329956
Epoch #226: loss=4.914069414138794
Epoch #227: loss=5.0224220752716064
Epoch #228: loss=5.405402183532715
Epoch #229: loss=4.155214190483093
Epoch #230: loss=5.359182834625244
Epoch #231: loss=5.305417537689209
Epoch #232: loss=4.9644615650177
Epoch #233: loss=4.212911128997803
Epoch #234: loss=5.131461143493652
Epoch #235: loss=5.310401916503906
Epoch #236: loss=4.949713230133057
Epoch #237: loss=5.13378643989563
Epoch #238: loss=4.351226449012756
Epoch #239: loss=4.486985683441162
Epoch #240: loss=4.0711764097213745
Epoch #241: loss=5.420428037643433
Epoch #242: loss=5.223857402801514
Epoch #243: loss=4.427900552749634
Epoch #244: loss=5.089890480041504
Epoch #245: loss=4.679373025894165
Epoch #246: loss=5.006010055541992
Epoch #247: loss=5.107798099517822
Epoch #248: loss=5.199573516845703
Epoch #249: loss=4.878670930862427
Epoch #250: loss=4.837140083312988
Epoch #251: loss=4.1162168979644775
Epoch #252: loss=4.854318618774414
Epoch #253: loss=4.112158179283142
Epoch #254: loss=3.8667473793029785
Epoch #255: loss=4.411386489868164
Epoch #256: loss=4.3940675258636475
Epoch #257: loss=4.928133487701416
Epoch #258: loss=4.863779544830322
Epoch #259: loss=4.275071859359741
Epoch #260: loss=4.7474589347839355
Epoch #261: loss=4.815181732177734
Epoch #262: loss=5.395761966705322
Epoch #263: loss=4.921193838119507
Epoch #264: loss=3.8320839405059814
Epoch #265: loss=4.9851250648498535
Epoch #266: loss=5.1824400424957275
Epoch #267: loss=4.605361700057983
Epoch #268: loss=5.156958103179932
Epoch #269: loss=4.62393856048584
Epoch #270: loss=5.007130146026611
Epoch #271: loss=5.338181972503662
Epoch #272: loss=4.970898628234863
Epoch #273: loss=4.893395900726318
Epoch #274: loss=5.092776298522949
Epoch #275: loss=5.269234895706177
Epoch #276: loss=4.948387622833252
Epoch #277: loss=4.3305823802948
Epoch #278: loss=4.54082727432251
Epoch #279: loss=4.9944281578063965
Epoch #280: loss=4.895387172698975
Epoch #281: loss=5.0382068157196045
Epoch #282: loss=5.12693977355957
Epoch #283: loss=4.377008318901062
Epoch #284: loss=4.890395879745483
Epoch #285: loss=5.065832138061523
Epoch #286: loss=4.910838603973389
Epoch #287: loss=4.67721700668335
Epoch #288: loss=4.978491544723511
Epoch #289: loss=4.869692325592041
Epoch #290: loss=4.853214502334595
Epoch #291: loss=5.142782211303711
Epoch #292: loss=4.982164144515991
Epoch #293: loss=5.119471073150635
Epoch #294: loss=4.5650794506073
Epoch #295: loss=4.499072551727295
Epoch #296: loss=5.326520681381226
Epoch #297: loss=5.110873699188232
Epoch #298: loss=4.704208612442017
Epoch #299: loss=4.83256721496582

Training time: 0:02:24.204928

/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.57216e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.57216e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
(11424, 96)
(11424, 96)
(11424, 96)
(11424, 96)
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.62376e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.62376e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
(11328, 192)
(11328, 192)
(11328, 192)
(11328, 192)
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.62125e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.62125e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
(11184, 336)
(11184, 336)
(11184, 336)
(11184, 336)
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.60021e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=4.60021e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
(10800, 720)
(10800, 720)
(10800, 720)
(10800, 720)
Evaluation result:

 {'ours': {96: {'norm': {'MSE': 0.08826496047856458, 'MAE': 0.22569354369613362}, 'raw': {'MSE': 11.83753861502185, 'MAE': 2.613699620748469}}, 192: {'norm': {'MSE': 0.12114305736579135, 'MAE': 0.2702643373089662}, 'raw': {'MSE': 16.24694118433856, 'MAE': 3.129862663749557}}, 336: {'norm': {'MSE': 0.1537537663580949, 'MAE': 0.3094627625552848}, 'raw': {'MSE': 20.62048335968499, 'MAE': 3.583809672794095}}, 720: {'norm': {'MSE': 0.19828209707701194, 'MAE': 0.3552530922351293}, 'raw': {'MSE': 26.59234153934497, 'MAE': 4.11409584694744}}}, 'ts2vec_infer_time': 7.696984529495239, 'lr_train_time': {96: 3.3855934143066406, 192: 3.5369110107421875, 336: 4.349089860916138, 720: 6.196202993392944}, 'lr_infer_time': {96: 0.021004438400268555, 192: 0.02605581283569336, 336: 0.05271768569946289, 720: 0.07482385635375977}}


Finished.
add Codeadd Markdown
!python train.py ETTm2 centerk --loader forecast_csv --batch-size 4 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=4, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=15.716473579406738
Epoch #1: loss=11.189858436584473
Epoch #2: loss=9.7055983543396
Epoch #3: loss=9.100008964538574
Epoch #4: loss=8.855454444885254
Epoch #5: loss=6.035258531570435
Epoch #6: loss=9.602680683135986
Epoch #7: loss=7.453963756561279
Epoch #8: loss=6.549351453781128
Epoch #9: loss=7.862410545349121
Epoch #10: loss=6.870084762573242
Epoch #11: loss=7.23550820350647
Epoch #12: loss=9.857008934020996
Epoch #13: loss=6.649267673492432
Epoch #14: loss=7.446660995483398
Epoch #15: loss=8.033255338668823
Epoch #16: loss=7.343910217285156
Epoch #17: loss=5.775755882263184
Epoch #18: loss=8.021413803100586
Epoch #19: loss=7.438810586929321
Epoch #20: loss=7.071797847747803
Epoch #21: loss=6.214143753051758
Epoch #22: loss=7.202840805053711
Epoch #23: loss=5.656787633895874
Epoch #24: loss=7.501382112503052
Epoch #25: loss=6.172214031219482
Epoch #26: loss=5.974123954772949
Epoch #27: loss=6.470206260681152
Epoch #28: loss=4.96816873550415
Epoch #29: loss=5.91557765007019
Epoch #30: loss=6.59804105758667
Epoch #31: loss=5.237533092498779
Epoch #32: loss=6.319139242172241
Epoch #33: loss=6.164006948471069
Epoch #34: loss=6.811884164810181
Epoch #35: loss=5.541602611541748
Epoch #36: loss=6.6896069049835205
Epoch #37: loss=6.722565174102783
Epoch #38: loss=5.4832353591918945
Epoch #39: loss=6.56934666633606
Epoch #40: loss=4.827223539352417
Epoch #41: loss=6.1178178787231445
Epoch #42: loss=6.202483654022217
Epoch #43: loss=5.831783294677734
Epoch #44: loss=4.802990436553955
Epoch #45: loss=5.833544969558716
Epoch #46: loss=6.3020734786987305
Epoch #47: loss=5.373327016830444
Epoch #48: loss=5.572889804840088
Epoch #49: loss=6.286773920059204
Epoch #50: loss=6.046168327331543
Epoch #51: loss=5.362971782684326
Epoch #52: loss=6.192271947860718
Epoch #53: loss=6.164963245391846
Epoch #54: loss=4.830225467681885
Epoch #55: loss=5.831853151321411
Epoch #56: loss=5.344689130783081
Epoch #57: loss=4.996448040008545
Epoch #58: loss=4.4360363483428955
Epoch #59: loss=5.404385566711426
Epoch #60: loss=5.736063480377197
Epoch #61: loss=5.464265584945679
Epoch #62: loss=5.4835851192474365
Epoch #63: loss=4.2886903285980225
Epoch #64: loss=5.398484706878662
Epoch #65: loss=5.815793037414551
Epoch #66: loss=6.4258928298950195
Epoch #67: loss=5.891076564788818
Epoch #68: loss=4.757403135299683
Epoch #69: loss=3.5033042430877686
Epoch #70: loss=5.040123224258423
Epoch #71: loss=6.123289585113525
Epoch #72: loss=5.213799953460693
Epoch #73: loss=6.057473421096802
Epoch #74: loss=5.678732395172119
Epoch #75: loss=3.710776209831238
Epoch #76: loss=5.133734703063965
Epoch #77: loss=5.605687618255615
Epoch #78: loss=5.124418497085571
Epoch #79: loss=4.9957990646362305
Epoch #80: loss=5.807013511657715
Epoch #81: loss=4.873287916183472
Epoch #82: loss=6.335264444351196
Epoch #83: loss=4.737356424331665
Epoch #84: loss=5.5287744998931885
Epoch #85: loss=3.7164169549942017
Epoch #86: loss=4.500636339187622
Epoch #87: loss=5.685022354125977
Epoch #88: loss=4.9282166957855225
Epoch #89: loss=5.2667365074157715
Epoch #90: loss=4.784650802612305
Epoch #91: loss=6.194016933441162
Epoch #92: loss=5.279740810394287
Epoch #93: loss=4.49510645866394
Epoch #94: loss=4.896707057952881
Epoch #95: loss=4.724613189697266
Epoch #96: loss=5.291893243789673
Epoch #97: loss=4.574413418769836
Epoch #98: loss=5.923679351806641
Epoch #99: loss=5.678503036499023
Epoch #100: loss=5.503325939178467
Epoch #101: loss=5.625260353088379
Epoch #102: loss=5.115793704986572
Epoch #103: loss=5.342897653579712
Epoch #104: loss=5.3418869972229
Epoch #105: loss=6.091588258743286
Epoch #106: loss=5.464246511459351
Epoch #107: loss=5.21225643157959
Epoch #108: loss=4.711439847946167
Epoch #109: loss=5.923342943191528
Epoch #110: loss=4.8708176612854
Epoch #111: loss=4.533699989318848
Epoch #112: loss=5.135712623596191
Epoch #113: loss=5.569193363189697
Epoch #114: loss=4.283416032791138
Epoch #115: loss=5.975064039230347
Epoch #116: loss=4.354083776473999
Epoch #117: loss=5.658617734909058
Epoch #118: loss=5.883854627609253
Epoch #119: loss=5.31476616859436
Epoch #120: loss=4.530987858772278
Epoch #121: loss=5.255456447601318
Epoch #122: loss=5.295542001724243
Epoch #123: loss=5.398252725601196
Epoch #124: loss=5.2980852127075195
Epoch #125: loss=4.679685354232788
Epoch #126: loss=4.809970140457153
Epoch #127: loss=5.370665073394775
Epoch #128: loss=5.280300855636597
Epoch #129: loss=5.483879804611206
Epoch #130: loss=4.364100217819214
Epoch #131: loss=5.4107465744018555
Epoch #132: loss=4.86172890663147
Epoch #133: loss=4.712575435638428
Epoch #134: loss=4.814597845077515
Epoch #135: loss=3.92012095451355
Epoch #136: loss=5.174643278121948
Epoch #137: loss=5.139797925949097
Epoch #138: loss=4.683644533157349
Epoch #139: loss=4.336373805999756
Epoch #140: loss=4.736410617828369
Epoch #141: loss=5.603768348693848
Epoch #142: loss=4.508243799209595
Epoch #143: loss=4.917717695236206
Epoch #144: loss=4.850613594055176
Epoch #145: loss=4.55715274810791
Epoch #146: loss=5.229963541030884
Epoch #147: loss=5.591897487640381
Epoch #148: loss=5.010636806488037
Epoch #149: loss=5.233229160308838
Epoch #150: loss=4.507153272628784
Epoch #151: loss=4.8149800300598145
Epoch #152: loss=5.159593820571899
Epoch #153: loss=5.298525810241699
Epoch #154: loss=4.219372749328613
Epoch #155: loss=4.929816484451294
Epoch #156: loss=4.944372653961182
Epoch #157: loss=4.8462300300598145
Epoch #158: loss=4.657852411270142
Epoch #159: loss=5.068053483963013
Epoch #160: loss=5.035386323928833
Epoch #161: loss=4.900140762329102
Epoch #162: loss=4.695814609527588
Epoch #163: loss=3.7481346130371094
Epoch #164: loss=5.053354024887085
Epoch #165: loss=5.188305854797363
Epoch #166: loss=5.392899513244629
Epoch #167: loss=5.7119011878967285
Epoch #168: loss=5.357638359069824
Epoch #169: loss=5.351455926895142
Epoch #170: loss=5.0262956619262695
Epoch #171: loss=5.254590034484863
Epoch #172: loss=4.793503522872925
Epoch #173: loss=5.329419374465942
Epoch #174: loss=5.115395784378052
Epoch #175: loss=5.918319940567017
Epoch #176: loss=5.1571714878082275
Epoch #177: loss=5.424769401550293
Epoch #178: loss=4.987623691558838
Epoch #179: loss=5.214780807495117
Epoch #180: loss=5.205111026763916
Epoch #181: loss=4.903852462768555
Epoch #182: loss=4.968712329864502
Epoch #183: loss=4.928152561187744
Epoch #184: loss=5.295623064041138
Epoch #185: loss=4.521449327468872
Epoch #186: loss=5.125652551651001
Epoch #187: loss=4.875792741775513
Epoch #188: loss=5.201463937759399
Epoch #189: loss=5.043125867843628
Epoch #190: loss=4.599701881408691
Epoch #191: loss=4.77241063117981
Epoch #192: loss=4.445355415344238
Epoch #193: loss=5.28767466545105
Epoch #194: loss=5.4090142250061035
Epoch #195: loss=4.149578928947449
Epoch #196: loss=5.123240232467651
Epoch #197: loss=5.106141090393066
Epoch #198: loss=4.851309776306152
Epoch #199: loss=4.816512584686279
Epoch #200: loss=4.899497985839844
Epoch #201: loss=5.4307355880737305
Epoch #202: loss=5.163211822509766
Epoch #203: loss=5.358309030532837
Epoch #204: loss=4.988683223724365
Epoch #205: loss=5.073978424072266
Epoch #206: loss=5.0398406982421875
Epoch #207: loss=4.974815368652344
Epoch #208: loss=5.081112384796143
Epoch #209: loss=4.87379002571106
Epoch #210: loss=5.2181689739227295
Epoch #211: loss=4.709364652633667
Epoch #212: loss=4.5798728466033936
Epoch #213: loss=5.175233602523804
Epoch #214: loss=4.501405239105225
Epoch #215: loss=5.494137287139893
Epoch #216: loss=5.186103105545044
Epoch #217: loss=4.082779169082642
Epoch #218: loss=5.432904005050659
Epoch #219: loss=5.153849124908447
Epoch #220: loss=5.086550951004028
Epoch #221: loss=5.198251724243164
Epoch #222: loss=4.418492555618286
Epoch #223: loss=5.032371520996094
Epoch #224: loss=4.972667694091797
Epoch #225: loss=4.573344349861145
Epoch #226: loss=4.396770358085632
Epoch #227: loss=5.071207523345947
Epoch #228: loss=4.832443952560425
Epoch #229: loss=3.929384231567383
Epoch #230: loss=4.519433259963989
Epoch #231: loss=4.257658243179321
Epoch #232: loss=5.211825132369995
Epoch #233: loss=4.994155168533325
Epoch #234: loss=5.501183748245239
Epoch #235: loss=4.332959055900574
Epoch #236: loss=5.187633037567139
Epoch #237: loss=4.511211156845093
Epoch #238: loss=5.185962915420532
Epoch #239: loss=4.411047339439392
Epoch #240: loss=5.188801527023315
Epoch #241: loss=4.806387424468994
Epoch #242: loss=4.666256904602051
Epoch #243: loss=5.459150552749634
Epoch #244: loss=5.288638591766357
Epoch #245: loss=4.693256616592407
Epoch #246: loss=3.977701187133789
Epoch #247: loss=5.267029762268066
Epoch #248: loss=4.270714521408081
Epoch #249: loss=5.05734395980835
Epoch #250: loss=5.339871406555176
Epoch #251: loss=4.801448583602905
Epoch #252: loss=4.615348815917969
Epoch #253: loss=5.154805421829224
Epoch #254: loss=5.04741644859314
Epoch #255: loss=4.883843183517456
Epoch #256: loss=5.102695941925049
Epoch #257: loss=4.160067081451416
Epoch #258: loss=5.039030075073242
Epoch #259: loss=5.194045543670654
Epoch #260: loss=4.830121040344238
Epoch #261: loss=4.4711754322052
Epoch #262: loss=4.568154811859131
Epoch #263: loss=5.3294291496276855
Epoch #264: loss=4.8764355182647705
Epoch #265: loss=5.440822601318359
Epoch #266: loss=4.760013580322266
Epoch #267: loss=4.953826427459717
Epoch #268: loss=4.8939080238342285
Epoch #269: loss=5.137021541595459
Epoch #270: loss=4.950500011444092
Epoch #271: loss=4.891916513442993
Epoch #272: loss=5.404184103012085
Epoch #273: loss=3.8511210680007935
Epoch #274: loss=4.077723026275635
Epoch #275: loss=4.3248066902160645
Epoch #276: loss=4.256206750869751
Epoch #277: loss=4.562809228897095
Epoch #278: loss=4.791393518447876
Epoch #279: loss=4.129881381988525
Epoch #280: loss=4.939304828643799
Epoch #281: loss=5.000293254852295
Epoch #282: loss=4.841720104217529
Epoch #283: loss=4.897490739822388
Epoch #284: loss=5.29260516166687
Epoch #285: loss=5.301913738250732
Epoch #286: loss=5.4860007762908936
Epoch #287: loss=5.102781772613525
Epoch #288: loss=5.162543296813965
Epoch #289: loss=4.840741395950317
Epoch #290: loss=4.88148832321167
Epoch #291: loss=4.886218309402466
Epoch #292: loss=5.136468172073364
Epoch #293: loss=4.452381610870361
Epoch #294: loss=4.729433059692383
Epoch #295: loss=4.649930477142334
Epoch #296: loss=4.107312202453613
Epoch #297: loss=5.140798330307007
Epoch #298: loss=4.719455718994141
Epoch #299: loss=3.557882308959961

Training time: 0:02:22.892703

Traceback (most recent call last):
  File "train.py", line 136, in <module>
    out, eval_res = tasks.eval_forecasting(model, data, train_slice, valid_slice, test_slice, scaler, pred_lens, n_covariate_cols)
  File "/kaggle/working/mymocom2/tasks/forecasting.py", line 140, in eval_forecasting
    test_pred_inv = scaler.inverse_transform(test_pred)
  File "/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/preprocessing/_data.py", line 937, in inverse_transform
    X *= self.scale_
ValueError: operands could not be broadcast together with shapes (11424,672) (7,) (11424,672) 
add Codeadd Markdown
!python train.py ETTm2 centerk --loader forecast_csv --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=12.358275413513184
Epoch #1: loss=16.454835891723633
Epoch #2: loss=15.46697998046875
Epoch #3: loss=9.916617393493652
Epoch #4: loss=14.323873519897461
Epoch #5: loss=11.115718841552734
Epoch #6: loss=11.0343656539917
Epoch #7: loss=9.967529296875
Epoch #8: loss=12.121118545532227
Epoch #9: loss=11.269949913024902
Epoch #10: loss=9.274955749511719
Epoch #11: loss=10.507107734680176
Epoch #12: loss=9.628958702087402
Epoch #13: loss=6.311334133148193
Epoch #14: loss=7.165925025939941
Epoch #15: loss=8.69987678527832
Epoch #16: loss=8.045064926147461
Epoch #17: loss=8.656244277954102
Epoch #18: loss=9.242189407348633
Epoch #19: loss=9.349106788635254
Epoch #20: loss=8.858003616333008
Epoch #21: loss=7.901060104370117
Epoch #22: loss=9.919623374938965
Epoch #23: loss=6.72843074798584
Epoch #24: loss=6.6324615478515625
Epoch #25: loss=6.820699691772461
Epoch #26: loss=8.160394668579102
Epoch #27: loss=6.605236530303955
Epoch #28: loss=8.180901527404785
Epoch #29: loss=9.18344497680664
Epoch #30: loss=6.245853424072266
Epoch #31: loss=9.392809867858887
Epoch #32: loss=6.527892589569092
Epoch #33: loss=7.251339912414551
Epoch #34: loss=8.056868553161621
Epoch #35: loss=8.315387725830078
Epoch #36: loss=6.78984260559082
Epoch #37: loss=7.259772300720215
Epoch #38: loss=6.536465644836426
Epoch #39: loss=8.375165939331055
Epoch #40: loss=5.2213134765625
Epoch #41: loss=7.282034873962402
Epoch #42: loss=8.335461616516113
Epoch #43: loss=7.205545902252197
Epoch #44: loss=8.358243942260742
Epoch #45: loss=6.39741849899292
Epoch #46: loss=8.368277549743652
Epoch #47: loss=7.33248233795166
Epoch #48: loss=5.104442596435547
Epoch #49: loss=6.861586570739746
Epoch #50: loss=6.343140125274658
Epoch #51: loss=5.413614273071289
Epoch #52: loss=7.5058441162109375
Epoch #53: loss=6.495569229125977
Epoch #54: loss=6.1435136795043945
Epoch #55: loss=5.058960914611816
Epoch #56: loss=8.634050369262695
Epoch #57: loss=8.265617370605469
Epoch #58: loss=5.525815010070801
Epoch #59: loss=6.347807884216309
Epoch #60: loss=6.996425628662109
Epoch #61: loss=5.92734956741333
Epoch #62: loss=8.059268951416016
Epoch #63: loss=6.903618812561035
Epoch #64: loss=4.520624160766602
Epoch #65: loss=6.801501750946045
Epoch #66: loss=6.691428184509277
Epoch #67: loss=3.984344720840454
Epoch #68: loss=6.0792412757873535
Epoch #69: loss=6.861358642578125
Epoch #70: loss=6.9293928146362305
Epoch #71: loss=6.1839141845703125
Epoch #72: loss=6.754324913024902
Epoch #73: loss=7.469637393951416
Epoch #74: loss=6.878436088562012
Epoch #75: loss=6.635019302368164
Epoch #76: loss=6.664938926696777
Epoch #77: loss=7.912574291229248
Epoch #78: loss=6.254464149475098
Epoch #79: loss=6.534266948699951
Epoch #80: loss=5.975313186645508
Epoch #81: loss=7.391787052154541
Epoch #82: loss=5.953563690185547
Epoch #83: loss=4.045320510864258
Epoch #84: loss=4.8910017013549805
Epoch #85: loss=7.470037460327148
Epoch #86: loss=7.024845123291016
Epoch #87: loss=5.170882225036621
Epoch #88: loss=5.574371814727783
Epoch #89: loss=5.260229110717773
Epoch #90: loss=6.8955159187316895
Epoch #91: loss=5.153784275054932
Epoch #92: loss=4.9596357345581055
Epoch #93: loss=6.980396270751953
Epoch #94: loss=6.330874443054199
Epoch #95: loss=5.768896102905273
Epoch #96: loss=7.112338066101074
Epoch #97: loss=4.929756164550781
Epoch #98: loss=7.481681823730469
Epoch #99: loss=7.275903701782227
Epoch #100: loss=5.6824445724487305
Epoch #101: loss=6.909476280212402
Epoch #102: loss=5.919975757598877
Epoch #103: loss=6.891960620880127
Epoch #104: loss=6.845883369445801
Epoch #105: loss=5.200775623321533
Epoch #106: loss=5.922459602355957
Epoch #107: loss=7.296350002288818
Epoch #108: loss=4.8084259033203125
Epoch #109: loss=5.769213676452637
Epoch #110: loss=6.891132831573486
Epoch #111: loss=6.595180511474609
Epoch #112: loss=5.055580139160156
Epoch #113: loss=6.005041122436523
Epoch #114: loss=5.419586181640625
Epoch #115: loss=3.9164228439331055
Epoch #116: loss=3.716063976287842
Epoch #117: loss=5.831987380981445
Epoch #118: loss=5.230988502502441
Epoch #119: loss=6.819659233093262
Epoch #120: loss=5.786961555480957
Epoch #121: loss=6.323343753814697
Epoch #122: loss=6.779908657073975
Epoch #123: loss=5.539034366607666
Epoch #124: loss=3.082009792327881
Epoch #125: loss=5.493202209472656
Epoch #126: loss=6.723976135253906
Epoch #127: loss=5.364538192749023
Epoch #128: loss=5.974376678466797
Epoch #129: loss=5.961592197418213
Epoch #130: loss=6.247864723205566
Epoch #131: loss=4.30267858505249
Epoch #132: loss=6.359313011169434
Epoch #133: loss=4.708152770996094
Epoch #134: loss=6.425294876098633
Epoch #135: loss=6.230764389038086
Epoch #136: loss=6.768937587738037
Epoch #137: loss=7.057977676391602
Epoch #138: loss=4.423557281494141
Epoch #139: loss=6.144441604614258
Epoch #140: loss=6.592200756072998
Epoch #141: loss=5.592446804046631
Epoch #142: loss=5.998777389526367
Epoch #143: loss=5.563409805297852
Epoch #144: loss=5.720127105712891
Epoch #145: loss=5.610414505004883
Epoch #146: loss=5.6267781257629395
Epoch #147: loss=5.35730504989624
Epoch #148: loss=6.684327125549316
Epoch #149: loss=3.5916476249694824
Epoch #150: loss=4.742367744445801
Epoch #151: loss=6.133355140686035
Epoch #152: loss=4.896448612213135
Epoch #153: loss=5.804894924163818
Epoch #154: loss=4.926767349243164
Epoch #155: loss=5.062332630157471
Epoch #156: loss=5.777181625366211
Epoch #157: loss=4.480742454528809
Epoch #158: loss=6.556963920593262
Epoch #159: loss=4.923573970794678
Epoch #160: loss=5.8544721603393555
Epoch #161: loss=6.468487739562988
Epoch #162: loss=5.797024726867676
Epoch #163: loss=6.262789726257324
Epoch #164: loss=5.744260787963867
Epoch #165: loss=5.736715316772461
Epoch #166: loss=3.432262897491455
Epoch #167: loss=5.957828044891357
Epoch #168: loss=5.487534523010254
Epoch #169: loss=6.562141418457031
Epoch #170: loss=4.997357368469238
Epoch #171: loss=5.735934257507324
Epoch #172: loss=6.20701789855957
Epoch #173: loss=6.028812408447266
Epoch #174: loss=5.4590606689453125
Epoch #175: loss=6.362570285797119
Epoch #176: loss=5.554827690124512
Epoch #177: loss=4.703009605407715
Epoch #178: loss=5.993564605712891
Epoch #179: loss=3.1019811630249023
Epoch #180: loss=5.332810878753662
Epoch #181: loss=5.715859413146973
Epoch #182: loss=5.458409786224365
Epoch #183: loss=6.244622230529785
Epoch #184: loss=5.4873270988464355
Epoch #185: loss=5.795042037963867
Epoch #186: loss=3.76334285736084
Epoch #187: loss=6.095760345458984
Epoch #188: loss=6.689512252807617
Epoch #189: loss=5.001840591430664
Epoch #190: loss=4.884211540222168
Epoch #191: loss=5.177236557006836
Epoch #192: loss=6.523584365844727
Epoch #193: loss=5.856229782104492
Epoch #194: loss=6.354109764099121
Epoch #195: loss=6.357166290283203
Epoch #196: loss=4.914911270141602
Epoch #197: loss=6.303035736083984
Epoch #198: loss=5.601129531860352
Epoch #199: loss=4.9774909019470215
Epoch #200: loss=6.219705581665039
Epoch #201: loss=2.0738770961761475
Epoch #202: loss=2.5171661376953125
Epoch #203: loss=5.895634651184082
Epoch #204: loss=3.1201248168945312
Epoch #205: loss=5.943838119506836
Epoch #206: loss=5.385586261749268
Epoch #207: loss=3.960235118865967
Epoch #208: loss=4.047117233276367
Epoch #209: loss=2.18845272064209
Epoch #210: loss=4.951618194580078
Epoch #211: loss=5.4798502922058105
Epoch #212: loss=6.077524185180664
Epoch #213: loss=5.556301116943359
Epoch #214: loss=5.542076587677002
Epoch #215: loss=6.093235015869141
Epoch #216: loss=4.3662004470825195
Epoch #217: loss=5.691152572631836
Epoch #218: loss=5.418178558349609
Epoch #219: loss=5.553708553314209
Epoch #220: loss=5.982570648193359
Epoch #221: loss=6.022334098815918
Epoch #222: loss=2.125492811203003
Epoch #223: loss=5.877556800842285
Epoch #224: loss=4.395009994506836
Epoch #225: loss=6.910030364990234
Epoch #226: loss=5.57201623916626
Epoch #227: loss=5.0716552734375
Epoch #228: loss=5.489745140075684
Epoch #229: loss=5.220426559448242
Epoch #230: loss=5.39607048034668
Epoch #231: loss=5.436380386352539
Epoch #232: loss=6.012764930725098
Epoch #233: loss=6.050001621246338
Epoch #234: loss=4.277829647064209
Epoch #235: loss=5.88282585144043
Epoch #236: loss=5.600506782531738
Epoch #237: loss=5.646496772766113
Epoch #238: loss=5.2693963050842285
Epoch #239: loss=5.655600547790527
Epoch #240: loss=5.406320095062256
Epoch #241: loss=3.5557661056518555
Epoch #242: loss=5.806209564208984
Epoch #243: loss=5.52254581451416
Epoch #244: loss=5.910624980926514
Epoch #245: loss=5.818955421447754
Epoch #246: loss=5.455835342407227
Epoch #247: loss=5.58761739730835
Epoch #248: loss=5.10123348236084
Epoch #249: loss=5.906696319580078
Epoch #250: loss=4.117190837860107
Epoch #251: loss=6.170027256011963
Epoch #252: loss=6.050865173339844
Epoch #253: loss=4.836338996887207
Epoch #254: loss=5.793213844299316
Epoch #255: loss=6.222799301147461
Epoch #256: loss=5.504283905029297
Epoch #257: loss=5.869762420654297
Epoch #258: loss=4.758516311645508
Epoch #259: loss=5.32658052444458
Epoch #260: loss=4.618096351623535
Epoch #261: loss=5.473235130310059
Epoch #262: loss=4.359813690185547
Epoch #263: loss=4.255094051361084
Epoch #264: loss=4.970886707305908
Epoch #265: loss=5.825081825256348
Epoch #266: loss=6.024245262145996
Epoch #267: loss=5.036496162414551
Epoch #268: loss=5.930034160614014
Epoch #269: loss=5.60274076461792
Epoch #270: loss=5.8033599853515625
Epoch #271: loss=4.632802963256836
Epoch #272: loss=5.769639015197754
Epoch #273: loss=5.913076877593994
Epoch #274: loss=5.924744129180908
Epoch #275: loss=5.497912406921387
Epoch #276: loss=4.444284915924072
Epoch #277: loss=5.233939170837402
Epoch #278: loss=5.798386573791504
Epoch #279: loss=6.096284866333008
Epoch #280: loss=5.713972568511963
Epoch #281: loss=5.507573127746582
Epoch #282: loss=5.932646751403809
Epoch #283: loss=5.7778730392456055
Epoch #284: loss=6.111283302307129
Epoch #285: loss=4.64948844909668
Epoch #286: loss=5.895336151123047
Epoch #287: loss=5.139368057250977
Epoch #288: loss=5.37014102935791
Epoch #289: loss=5.906583309173584
Epoch #290: loss=5.179867744445801
Epoch #291: loss=4.73055362701416
Epoch #292: loss=5.368785381317139
Epoch #293: loss=4.293255805969238
Epoch #294: loss=5.0300822257995605
Epoch #295: loss=5.814349174499512
Epoch #296: loss=5.698866844177246
Epoch #297: loss=4.596573352813721
Epoch #298: loss=5.716243743896484
Epoch #299: loss=5.365304470062256
Epoch #300: loss=4.567633628845215
Epoch #301: loss=5.216043949127197
Epoch #302: loss=4.710060119628906
Epoch #303: loss=5.037097454071045
Epoch #304: loss=5.141866683959961
Epoch #305: loss=3.197247266769409
Epoch #306: loss=5.537937164306641
Epoch #307: loss=5.687013149261475
Epoch #308: loss=4.855151176452637
Epoch #309: loss=5.495001792907715
Epoch #310: loss=4.098478317260742
Epoch #311: loss=5.447980880737305
Epoch #312: loss=5.595086574554443
Epoch #313: loss=5.7273430824279785
Epoch #314: loss=5.471247673034668
Epoch #315: loss=5.972081661224365
Epoch #316: loss=5.413431167602539
Epoch #317: loss=5.479403495788574
Epoch #318: loss=5.9574713706970215
Epoch #319: loss=4.90129280090332
Epoch #320: loss=4.6293463706970215
Epoch #321: loss=5.832916259765625
Epoch #322: loss=5.016320705413818
Epoch #323: loss=5.582579612731934
Epoch #324: loss=4.921571254730225
Epoch #325: loss=5.0496110916137695
Epoch #326: loss=4.888916015625
Epoch #327: loss=4.617048740386963
Epoch #328: loss=5.461953163146973
Epoch #329: loss=5.650607109069824
Epoch #330: loss=5.254204273223877
Epoch #331: loss=3.605473279953003
Epoch #332: loss=4.901778221130371
Epoch #333: loss=5.1695661544799805
Epoch #334: loss=5.241403102874756
Epoch #335: loss=4.631902694702148
Epoch #336: loss=4.6980180740356445
Epoch #337: loss=5.918779373168945
Epoch #338: loss=5.666418552398682
Epoch #339: loss=5.422473430633545
Epoch #340: loss=5.2672834396362305
Epoch #341: loss=5.807606220245361
Epoch #342: loss=5.595248222351074
Epoch #343: loss=4.165841102600098
Epoch #344: loss=5.79265022277832
Epoch #345: loss=4.8072638511657715
Epoch #346: loss=5.695035934448242
Epoch #347: loss=5.78803825378418
Epoch #348: loss=5.675882339477539
Epoch #349: loss=4.906255722045898
Epoch #350: loss=5.8183770179748535
Epoch #351: loss=5.8257551193237305
Epoch #352: loss=4.944620609283447
Epoch #353: loss=4.870339393615723
Epoch #354: loss=4.445770263671875
Epoch #355: loss=3.965743064880371
Epoch #356: loss=5.675863265991211
Epoch #357: loss=5.543729305267334
Epoch #358: loss=4.962510108947754
Epoch #359: loss=5.360226631164551
Epoch #360: loss=5.538113594055176
Epoch #361: loss=5.578577518463135
Epoch #362: loss=5.5614752769470215
Epoch #363: loss=4.9246015548706055
Epoch #364: loss=5.406963348388672
Epoch #365: loss=2.785694122314453
Epoch #366: loss=5.272989273071289
Epoch #367: loss=3.340940475463867
Epoch #368: loss=5.627998352050781
Epoch #369: loss=5.252849578857422
Epoch #370: loss=5.0629353523254395
Epoch #371: loss=5.458409309387207
Epoch #372: loss=5.819544792175293
Epoch #373: loss=5.483707427978516
Epoch #374: loss=3.607883930206299
Epoch #375: loss=5.587958335876465
Epoch #376: loss=4.546457290649414
Epoch #377: loss=5.744946479797363
Epoch #378: loss=4.104852676391602
Epoch #379: loss=4.783635139465332
Epoch #380: loss=4.547086238861084
Epoch #381: loss=5.786900997161865
Epoch #382: loss=5.759791374206543
Epoch #383: loss=3.8921055793762207
Epoch #384: loss=4.741541862487793
Epoch #385: loss=5.383708953857422
Epoch #386: loss=4.265453338623047
Epoch #387: loss=4.192234516143799
Epoch #388: loss=4.693953990936279
Epoch #389: loss=5.795191287994385
Epoch #390: loss=5.127684593200684
Epoch #391: loss=5.773730278015137
Epoch #392: loss=5.354072570800781
Epoch #393: loss=3.8584492206573486
Epoch #394: loss=5.530780792236328
Epoch #395: loss=5.613686561584473
Epoch #396: loss=4.338929653167725
Epoch #397: loss=4.523695468902588
Epoch #398: loss=2.4331774711608887
Epoch #399: loss=3.3756704330444336
Epoch #400: loss=5.106965065002441
Epoch #401: loss=5.390144348144531
Epoch #402: loss=4.772908687591553
Epoch #403: loss=5.855849742889404
Epoch #404: loss=4.8674540519714355
Epoch #405: loss=4.8128204345703125
Epoch #406: loss=5.126308441162109
Epoch #407: loss=5.6419997215271
Epoch #408: loss=5.060430526733398
Epoch #409: loss=4.909128665924072
Epoch #410: loss=4.949962615966797
Epoch #411: loss=5.083077907562256
Epoch #412: loss=2.8090925216674805
Epoch #413: loss=5.565894603729248
Epoch #414: loss=4.491338729858398
Epoch #415: loss=5.413155555725098
Epoch #416: loss=5.041458606719971
Epoch #417: loss=3.614926815032959
Epoch #418: loss=5.798554420471191
Epoch #419: loss=4.227278232574463
Epoch #420: loss=5.705963611602783
Epoch #421: loss=4.980506896972656
Epoch #422: loss=3.3957831859588623
Epoch #423: loss=4.989338397979736
Epoch #424: loss=4.373400688171387
Epoch #425: loss=4.132710933685303
Epoch #426: loss=5.454953670501709
Epoch #427: loss=4.773733615875244
Epoch #428: loss=3.805018424987793
Epoch #429: loss=5.5390119552612305
Epoch #430: loss=4.927596569061279
Epoch #431: loss=4.372917652130127
Epoch #432: loss=4.468967914581299
Epoch #433: loss=5.131875038146973
Epoch #434: loss=4.2236714363098145
Epoch #435: loss=4.8871917724609375
Epoch #436: loss=3.752225399017334
Epoch #437: loss=4.553341865539551
Epoch #438: loss=5.446062088012695
Epoch #439: loss=4.5902910232543945
Epoch #440: loss=5.40116024017334
Epoch #441: loss=5.741537570953369
Epoch #442: loss=5.645805835723877
Epoch #443: loss=3.9667258262634277
Epoch #444: loss=4.734917163848877
Epoch #445: loss=5.571816921234131
Epoch #446: loss=5.683312892913818
Epoch #447: loss=4.799638748168945
Epoch #448: loss=4.694192886352539
Epoch #449: loss=5.544977188110352
Epoch #450: loss=5.61147403717041
Epoch #451: loss=5.6977057456970215
Epoch #452: loss=4.772612571716309
Epoch #453: loss=4.474221229553223
Epoch #454: loss=5.005842208862305
Epoch #455: loss=5.5237836837768555
Epoch #456: loss=5.666316032409668
Epoch #457: loss=3.5838701725006104
Epoch #458: loss=4.732351303100586
Epoch #459: loss=5.503931999206543
Epoch #460: loss=4.905943393707275
Epoch #461: loss=5.334501266479492
Epoch #462: loss=4.690433979034424
Epoch #463: loss=5.367071628570557
Epoch #464: loss=4.833296775817871
Epoch #465: loss=4.942532539367676
Epoch #466: loss=5.283017635345459
Epoch #467: loss=4.982318878173828
Epoch #468: loss=5.304901599884033
Epoch #469: loss=5.547614097595215
Epoch #470: loss=4.850490570068359
Epoch #471: loss=4.755826473236084
Epoch #472: loss=4.777324676513672
Epoch #473: loss=4.437882900238037
Epoch #474: loss=5.046865463256836
Epoch #475: loss=5.191253662109375
Epoch #476: loss=4.991973876953125
Epoch #477: loss=4.255373001098633
Epoch #478: loss=4.250732421875
Epoch #479: loss=4.392221450805664
Epoch #480: loss=5.1616106033325195
Epoch #481: loss=5.081010341644287
Epoch #482: loss=5.2525553703308105
Epoch #483: loss=5.037985324859619
Epoch #484: loss=5.102057456970215
Epoch #485: loss=2.828382968902588
Epoch #486: loss=5.227600574493408
Epoch #487: loss=3.90165376663208
Epoch #488: loss=5.070690155029297
Epoch #489: loss=5.481019973754883
Epoch #490: loss=3.6975529193878174
Epoch #491: loss=4.84523868560791
Epoch #492: loss=5.570894718170166
Epoch #493: loss=5.163641929626465
Epoch #494: loss=5.192464828491211
Epoch #495: loss=5.091477394104004
Epoch #496: loss=2.458007335662842
Epoch #497: loss=4.736534118652344
Epoch #498: loss=4.45849609375
Epoch #499: loss=3.968553066253662
Epoch #500: loss=5.640683174133301
Epoch #501: loss=5.261112213134766
Epoch #502: loss=4.21210241317749
Epoch #503: loss=4.459589004516602
Epoch #504: loss=3.43685245513916
Epoch #505: loss=4.375743865966797
Epoch #506: loss=4.992243766784668
Epoch #507: loss=5.575259208679199
Epoch #508: loss=5.759575843811035
Epoch #509: loss=5.067816257476807
Epoch #510: loss=4.90501594543457
Epoch #511: loss=4.497298717498779
Epoch #512: loss=4.837521553039551
Epoch #513: loss=5.553236961364746
Epoch #514: loss=4.978203773498535
Epoch #515: loss=3.222856283187866
Epoch #516: loss=5.486875534057617
Epoch #517: loss=5.431705474853516
Epoch #518: loss=4.513070106506348
Epoch #519: loss=5.9190473556518555
Epoch #520: loss=5.076850891113281
Epoch #521: loss=5.324952125549316
Epoch #522: loss=4.061629772186279
Epoch #523: loss=5.430151462554932
Epoch #524: loss=4.814207553863525
Epoch #525: loss=4.939058780670166
Epoch #526: loss=5.104574203491211
Epoch #527: loss=5.41899299621582
Epoch #528: loss=5.684525012969971
Epoch #529: loss=5.4698638916015625
Epoch #530: loss=4.751540184020996
Epoch #531: loss=5.240835189819336
Epoch #532: loss=5.495414733886719
Epoch #533: loss=4.814523696899414
Epoch #534: loss=5.914200782775879
Epoch #535: loss=5.583056449890137
Epoch #536: loss=4.2060651779174805
Epoch #537: loss=5.571925640106201
Epoch #538: loss=5.115278244018555
Epoch #539: loss=4.814181327819824
Epoch #540: loss=5.113244533538818
Epoch #541: loss=5.413547039031982
Epoch #542: loss=5.462961196899414
Epoch #543: loss=4.753396511077881
Epoch #544: loss=5.540626525878906
Epoch #545: loss=5.216515064239502
Epoch #546: loss=3.9783835411071777
Epoch #547: loss=4.749568939208984
Epoch #548: loss=3.3974900245666504
Epoch #549: loss=5.563578128814697
Epoch #550: loss=4.598945617675781
Epoch #551: loss=5.286531925201416
Epoch #552: loss=4.972314834594727
Epoch #553: loss=5.172179222106934
Epoch #554: loss=4.382450103759766
Epoch #555: loss=5.555044174194336
Epoch #556: loss=3.9299168586730957
Epoch #557: loss=3.914421319961548
Epoch #558: loss=4.815781593322754
Epoch #559: loss=5.560518264770508
Epoch #560: loss=5.603876113891602
Epoch #561: loss=4.47377872467041
Epoch #562: loss=5.5559797286987305
Epoch #563: loss=5.106608867645264
Epoch #564: loss=4.298326015472412
Epoch #565: loss=4.7398762702941895
Epoch #566: loss=4.199053764343262
Epoch #567: loss=4.718839168548584
Epoch #568: loss=5.316409111022949
Epoch #569: loss=4.727174758911133
Epoch #570: loss=5.273293495178223
Epoch #571: loss=4.6528754234313965
Epoch #572: loss=4.881167888641357
Epoch #573: loss=5.321660041809082
Epoch #574: loss=4.967288494110107
Epoch #575: loss=5.219378471374512
Epoch #576: loss=5.34124231338501
Epoch #577: loss=3.6737427711486816
Epoch #578: loss=5.302289962768555
Epoch #579: loss=5.581238746643066
Epoch #580: loss=5.468404769897461
Epoch #581: loss=5.612411975860596
Epoch #582: loss=4.872727394104004
Epoch #583: loss=5.352787017822266
Epoch #584: loss=5.029501914978027
Epoch #585: loss=5.136231422424316
Epoch #586: loss=4.759987831115723
Epoch #587: loss=4.712268829345703
Epoch #588: loss=5.191625118255615
Epoch #589: loss=3.821765422821045
Epoch #590: loss=5.2412285804748535
Epoch #591: loss=4.702264308929443
Epoch #592: loss=4.035684585571289
Epoch #593: loss=4.879172325134277
Epoch #594: loss=4.794697284698486
Epoch #595: loss=4.240965843200684
Epoch #596: loss=4.762988090515137
Epoch #597: loss=4.344199180603027
Epoch #598: loss=4.7736639976501465
Epoch #599: loss=5.068504333496094

Training time: 0:04:16.593147

Traceback (most recent call last):
  File "train.py", line 136, in <module>
    out, eval_res = tasks.eval_forecasting(model, data, train_slice, valid_slice, test_slice, scaler, pred_lens, n_covariate_cols)
  File "/kaggle/working/mymocom2/tasks/forecasting.py", line 140, in eval_forecasting
    test_pred_inv = scaler.inverse_transform(test_pred)
  File "/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/preprocessing/_data.py", line 937, in inverse_transform
    X *= self.scale_
ValueError: operands could not be broadcast together with shapes (11424,672) (7,) (11424,672) 
add Codeadd Markdown
!python train.py ETTm2 centerk --loader forecast_csv --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=14.512579917907715
Epoch #1: loss=16.002349853515625
Epoch #2: loss=12.471563339233398
Epoch #3: loss=13.367985725402832
Epoch #4: loss=12.513425827026367
Epoch #5: loss=8.087104797363281
Epoch #6: loss=8.265970230102539
Epoch #7: loss=9.822141647338867
Epoch #8: loss=8.53717041015625
Epoch #9: loss=11.273482322692871
Epoch #10: loss=10.132378578186035
Epoch #11: loss=10.255670547485352
Epoch #12: loss=10.278005599975586
Epoch #13: loss=9.448774337768555
Epoch #14: loss=11.36175537109375
Epoch #15: loss=11.105318069458008
Epoch #16: loss=10.12169361114502
Epoch #17: loss=6.827347278594971
Epoch #18: loss=8.498858451843262
Epoch #19: loss=10.300260543823242
Epoch #20: loss=9.301090240478516
Epoch #21: loss=7.306004524230957
Epoch #22: loss=7.589371204376221
Epoch #23: loss=7.418576240539551
Epoch #24: loss=9.725137710571289
Epoch #25: loss=8.289138793945312
Epoch #26: loss=4.428692817687988
Epoch #27: loss=7.927525520324707
Epoch #28: loss=4.9679059982299805
Epoch #29: loss=9.367968559265137
Epoch #30: loss=7.856089115142822
Epoch #31: loss=8.721713066101074
Epoch #32: loss=8.041420936584473
Epoch #33: loss=7.818456649780273
Epoch #34: loss=6.987390518188477
Epoch #35: loss=8.40890121459961
Epoch #36: loss=8.180618286132812
Epoch #37: loss=8.253726959228516
Epoch #38: loss=5.567391395568848
Epoch #39: loss=6.546263694763184
Epoch #40: loss=5.671637058258057
Epoch #41: loss=4.980930805206299
Epoch #42: loss=6.551523208618164
Epoch #43: loss=8.177583694458008
Epoch #44: loss=7.575018882751465
Epoch #45: loss=8.865219116210938
Epoch #46: loss=6.024343490600586
Epoch #47: loss=7.043509483337402
Epoch #48: loss=5.015106201171875
Epoch #49: loss=5.514108657836914
Epoch #50: loss=4.862192630767822
Epoch #51: loss=6.801702976226807
Epoch #52: loss=6.197118759155273
Epoch #53: loss=7.426721572875977
Epoch #54: loss=6.414366722106934
Epoch #55: loss=6.035680294036865
Epoch #56: loss=5.972738265991211
Epoch #57: loss=3.849148988723755
Epoch #58: loss=6.69340705871582
Epoch #59: loss=5.875586032867432
Epoch #60: loss=7.378114700317383
Epoch #61: loss=7.450312614440918
Epoch #62: loss=6.409855365753174
Epoch #63: loss=8.026691436767578
Epoch #64: loss=6.044704437255859
Epoch #65: loss=4.5236711502075195
Epoch #66: loss=7.47367000579834
Epoch #67: loss=7.104225158691406
Epoch #68: loss=7.037172317504883
Epoch #69: loss=7.451497554779053
Epoch #70: loss=5.080934524536133
Epoch #71: loss=5.474621772766113
Epoch #72: loss=4.738295555114746
Epoch #73: loss=6.403754711151123
Epoch #74: loss=7.336857795715332
Epoch #75: loss=6.82086181640625
Epoch #76: loss=7.495095729827881
Epoch #77: loss=6.288575172424316
Epoch #78: loss=6.675437927246094
Epoch #79: loss=7.211400985717773
Epoch #80: loss=6.5929670333862305
Epoch #81: loss=6.8092780113220215
Epoch #82: loss=5.9239606857299805
Epoch #83: loss=7.665169715881348
Epoch #84: loss=4.637679100036621
Epoch #85: loss=5.170558452606201
Epoch #86: loss=6.700765132904053
Epoch #87: loss=7.565398216247559
Epoch #88: loss=4.723299980163574
Epoch #89: loss=5.688736438751221
Epoch #90: loss=5.913442611694336
Epoch #91: loss=6.679736137390137
Epoch #92: loss=6.952836036682129
Epoch #93: loss=6.959090232849121
Epoch #94: loss=6.089081287384033
Epoch #95: loss=6.87452507019043
Epoch #96: loss=6.738978385925293
Epoch #97: loss=6.2405595779418945
Epoch #98: loss=6.845855236053467
Epoch #99: loss=4.252104759216309
Epoch #100: loss=4.733675956726074
Epoch #101: loss=8.100000381469727
Epoch #102: loss=6.472035884857178
Epoch #103: loss=5.055489540100098
Epoch #104: loss=5.114337921142578
Epoch #105: loss=6.039085388183594
Epoch #106: loss=6.2187299728393555
Epoch #107: loss=6.457874298095703
Epoch #108: loss=5.539032936096191
Epoch #109: loss=5.685568332672119
Epoch #110: loss=6.28427791595459
Epoch #111: loss=5.714146614074707
Epoch #112: loss=7.004960060119629
Epoch #113: loss=7.011590003967285
Epoch #114: loss=5.545064926147461
Epoch #115: loss=5.761186599731445
Epoch #116: loss=6.775547027587891
Epoch #117: loss=7.016847610473633
Epoch #118: loss=4.68398380279541
Epoch #119: loss=5.95442008972168
Epoch #120: loss=4.719514846801758
Epoch #121: loss=5.6636247634887695
Epoch #122: loss=3.781055450439453
Epoch #123: loss=5.236867904663086
Epoch #124: loss=5.9605326652526855
Epoch #125: loss=5.886407852172852
Epoch #126: loss=5.952638626098633
Epoch #127: loss=7.329248428344727
Epoch #128: loss=5.437205791473389
Epoch #129: loss=6.221025466918945
Epoch #130: loss=5.850163459777832
Epoch #131: loss=7.0794525146484375
Epoch #132: loss=5.5044941902160645
Epoch #133: loss=5.842577934265137
Epoch #134: loss=6.213380813598633
Epoch #135: loss=6.541601181030273
Epoch #136: loss=6.490447044372559
Epoch #137: loss=5.667069435119629
Epoch #138: loss=5.5838494300842285
Epoch #139: loss=5.944819450378418
Epoch #140: loss=5.204158782958984
Epoch #141: loss=4.404952049255371
Epoch #142: loss=6.112546443939209
Epoch #143: loss=4.559359550476074
Epoch #144: loss=4.731710433959961
Epoch #145: loss=6.54522705078125
Epoch #146: loss=5.110847473144531
Epoch #147: loss=5.3427414894104
Epoch #148: loss=6.7781453132629395
Epoch #149: loss=6.309212684631348
Epoch #150: loss=3.8764641284942627
Epoch #151: loss=6.724732398986816
Epoch #152: loss=5.719277381896973
Epoch #153: loss=5.3034820556640625
Epoch #154: loss=6.820047378540039
Epoch #155: loss=5.968526840209961
Epoch #156: loss=5.033226013183594
Epoch #157: loss=5.661188125610352
Epoch #158: loss=4.3456268310546875
Epoch #159: loss=5.9009857177734375
Epoch #160: loss=6.5434160232543945
Epoch #161: loss=6.725431442260742
Epoch #162: loss=6.084235191345215
Epoch #163: loss=4.810053825378418
Epoch #164: loss=6.235535144805908
Epoch #165: loss=6.078850746154785
Epoch #166: loss=5.903650283813477
Epoch #167: loss=3.8240485191345215
Epoch #168: loss=6.428212642669678
Epoch #169: loss=6.1143670082092285
Epoch #170: loss=5.081318378448486
Epoch #171: loss=6.521702766418457
Epoch #172: loss=6.73837947845459
Epoch #173: loss=4.437648296356201
Epoch #174: loss=5.242236137390137
Epoch #175: loss=4.363972187042236
Epoch #176: loss=5.107411861419678
Epoch #177: loss=5.08970308303833
Epoch #178: loss=5.727336883544922
Epoch #179: loss=4.888274669647217
Epoch #180: loss=6.6941938400268555
Epoch #181: loss=4.826356887817383
Epoch #182: loss=4.559168338775635
Epoch #183: loss=5.245853424072266
Epoch #184: loss=4.9992804527282715
Epoch #185: loss=5.6311211585998535
Epoch #186: loss=5.616220951080322
Epoch #187: loss=4.306365013122559
Epoch #188: loss=6.477325439453125
Epoch #189: loss=5.443997383117676
Epoch #190: loss=4.973056793212891
Epoch #191: loss=5.3487443923950195
Epoch #192: loss=4.927609920501709
Epoch #193: loss=5.377613067626953
Epoch #194: loss=4.284955024719238
Epoch #195: loss=5.355213165283203
Epoch #196: loss=5.6608428955078125
Epoch #197: loss=5.606698513031006
Epoch #198: loss=5.789823055267334
Epoch #199: loss=5.382739543914795
Epoch #200: loss=6.289761543273926
Epoch #201: loss=5.715117454528809
Epoch #202: loss=4.163955211639404
Epoch #203: loss=5.017172813415527
Epoch #204: loss=5.007601737976074
Epoch #205: loss=4.808236122131348
Epoch #206: loss=5.962393283843994
Epoch #207: loss=6.035654067993164
Epoch #208: loss=4.854874610900879
Epoch #209: loss=4.555593490600586
Epoch #210: loss=5.944455623626709
Epoch #211: loss=5.127458572387695
Epoch #212: loss=4.653177261352539
Epoch #213: loss=5.829484462738037
Epoch #214: loss=6.250903129577637
Epoch #215: loss=5.122305870056152
Epoch #216: loss=5.849318981170654
Epoch #217: loss=6.017162799835205
Epoch #218: loss=4.944788932800293
Epoch #219: loss=5.965930461883545
Epoch #220: loss=6.01016902923584
Epoch #221: loss=5.097787380218506
Epoch #222: loss=5.407364845275879
Epoch #223: loss=5.921833038330078
Epoch #224: loss=4.14254093170166
Epoch #225: loss=5.075607776641846
Epoch #226: loss=3.017470359802246
Epoch #227: loss=5.514967918395996
Epoch #228: loss=4.051878929138184
Epoch #229: loss=4.751194000244141
Epoch #230: loss=5.508121967315674
Epoch #231: loss=3.3301868438720703
Epoch #232: loss=3.53334903717041
Epoch #233: loss=6.143400192260742
Epoch #234: loss=5.528045177459717
Epoch #235: loss=5.480579376220703
Epoch #236: loss=5.631747722625732
Epoch #237: loss=5.309384822845459
Epoch #238: loss=5.061315536499023
Epoch #239: loss=6.055925369262695
Epoch #240: loss=4.035665988922119
Epoch #241: loss=6.312236785888672
Epoch #242: loss=6.25137996673584
Epoch #243: loss=6.10997200012207
Epoch #244: loss=5.957849502563477
Epoch #245: loss=4.969773769378662
Epoch #246: loss=4.789000988006592
Epoch #247: loss=6.099231719970703
Epoch #248: loss=4.078837871551514
Epoch #249: loss=4.654262542724609
Epoch #250: loss=5.493289470672607
Epoch #251: loss=3.8233799934387207
Epoch #252: loss=6.034941673278809
Epoch #253: loss=5.7218146324157715
Epoch #254: loss=6.1135358810424805
Epoch #255: loss=5.671171188354492
Epoch #256: loss=4.602862358093262
Epoch #257: loss=5.3204803466796875
Epoch #258: loss=6.272704124450684
Epoch #259: loss=4.120145320892334
Epoch #260: loss=5.33007287979126
Epoch #261: loss=4.989035606384277
Epoch #262: loss=5.265472412109375
Epoch #263: loss=5.899174690246582
Epoch #264: loss=6.144536018371582
Epoch #265: loss=5.146764278411865
Epoch #266: loss=4.893579006195068
Epoch #267: loss=4.1663007736206055
Epoch #268: loss=5.872684478759766
Epoch #269: loss=5.794506072998047
Epoch #270: loss=6.076014518737793
Epoch #271: loss=5.385743618011475
Epoch #272: loss=5.062562465667725
Epoch #273: loss=5.432973861694336
Epoch #274: loss=3.39083194732666
Epoch #275: loss=5.323482990264893
Epoch #276: loss=5.4613037109375
Epoch #277: loss=6.83769416809082
Epoch #278: loss=5.302856922149658
Epoch #279: loss=4.613767147064209
Epoch #280: loss=5.049602031707764
Epoch #281: loss=5.554350852966309
Epoch #282: loss=4.499497413635254
Epoch #283: loss=5.675652980804443
Epoch #284: loss=5.483323097229004
Epoch #285: loss=5.653625965118408
Epoch #286: loss=5.891469955444336
Epoch #287: loss=4.761719703674316
Epoch #288: loss=4.026755332946777
Epoch #289: loss=5.080504894256592
Epoch #290: loss=5.38140869140625
Epoch #291: loss=5.658102512359619
Epoch #292: loss=6.685906887054443
Epoch #293: loss=5.26080322265625
Epoch #294: loss=5.3836188316345215
Epoch #295: loss=5.720273494720459
Epoch #296: loss=5.446030139923096
Epoch #297: loss=5.827653884887695
Epoch #298: loss=6.134799957275391
Epoch #299: loss=4.474217414855957
Epoch #300: loss=4.508965015411377
Epoch #301: loss=4.0691447257995605
Epoch #302: loss=5.730180263519287
Epoch #303: loss=5.502594947814941
Epoch #304: loss=4.766302585601807
Epoch #305: loss=2.937145709991455
Epoch #306: loss=5.3253350257873535
Epoch #307: loss=4.838935852050781
Epoch #308: loss=5.179573059082031
Epoch #309: loss=5.768584251403809
Epoch #310: loss=5.105772972106934
Epoch #311: loss=4.615562438964844
Epoch #312: loss=5.723243713378906
Epoch #313: loss=5.359765529632568
Epoch #314: loss=5.467365264892578
Epoch #315: loss=4.788403511047363
Epoch #316: loss=5.290946960449219
Epoch #317: loss=5.804446220397949
Epoch #318: loss=6.669930458068848
Epoch #319: loss=5.7582244873046875
Epoch #320: loss=4.294243812561035
Epoch #321: loss=5.51015043258667
Epoch #322: loss=3.98213529586792
Epoch #323: loss=6.519235134124756
Epoch #324: loss=4.161473274230957
Epoch #325: loss=5.228542327880859
Epoch #326: loss=4.448014736175537
Epoch #327: loss=4.735901355743408
Epoch #328: loss=5.42997407913208
Epoch #329: loss=6.0926008224487305
Epoch #330: loss=4.412908554077148
Epoch #331: loss=5.498316764831543
Epoch #332: loss=5.442889213562012
Epoch #333: loss=5.356279373168945
Epoch #334: loss=4.855953693389893
Epoch #335: loss=3.086977481842041
Epoch #336: loss=5.300003528594971
Epoch #337: loss=5.925577163696289
Epoch #338: loss=5.191956043243408
Epoch #339: loss=4.927544593811035
Epoch #340: loss=5.696428298950195
Epoch #341: loss=5.459485054016113
Epoch #342: loss=4.334833145141602
Epoch #343: loss=4.996003150939941
Epoch #344: loss=5.228026390075684
Epoch #345: loss=5.005596160888672
Epoch #346: loss=5.5402750968933105
Epoch #347: loss=5.994020938873291
Epoch #348: loss=3.6829447746276855
Epoch #349: loss=5.725098133087158
Epoch #350: loss=4.717646598815918
Epoch #351: loss=3.209345817565918
Epoch #352: loss=4.597433567047119
Epoch #353: loss=4.5228681564331055
Epoch #354: loss=4.343498706817627
Epoch #355: loss=5.6427507400512695
Epoch #356: loss=2.5743355751037598
Epoch #357: loss=4.877004146575928
Epoch #358: loss=5.385459899902344
Epoch #359: loss=4.452480316162109
Epoch #360: loss=4.446321964263916
Epoch #361: loss=5.705463409423828
Epoch #362: loss=3.7544732093811035
Epoch #363: loss=5.784252166748047
Epoch #364: loss=5.200745582580566
Epoch #365: loss=5.121329307556152
Epoch #366: loss=4.4208173751831055
Epoch #367: loss=5.0642805099487305
Epoch #368: loss=5.247830867767334
Epoch #369: loss=4.956192493438721
Epoch #370: loss=4.809998035430908
Epoch #371: loss=4.372110366821289
Epoch #372: loss=4.665586471557617
Epoch #373: loss=4.671759128570557
Epoch #374: loss=4.7575907707214355
Epoch #375: loss=4.516864776611328
Epoch #376: loss=4.486556053161621
Epoch #377: loss=5.162372589111328
Epoch #378: loss=5.71474027633667
Epoch #379: loss=5.347092151641846
Epoch #380: loss=5.610584259033203
Epoch #381: loss=4.895650386810303
Epoch #382: loss=4.936308860778809
Epoch #383: loss=4.191192626953125
Epoch #384: loss=5.601719379425049
Epoch #385: loss=4.593409061431885
Epoch #386: loss=5.162585735321045
Epoch #387: loss=4.604557514190674
Epoch #388: loss=5.181585788726807
Epoch #389: loss=5.573261260986328
Epoch #390: loss=5.4375715255737305
Epoch #391: loss=5.029910564422607
Epoch #392: loss=4.848431587219238
Epoch #393: loss=5.59226655960083
Epoch #394: loss=5.285358905792236
Epoch #395: loss=4.950870513916016
Epoch #396: loss=5.717803001403809
Epoch #397: loss=5.210212707519531
Epoch #398: loss=5.422881603240967
Epoch #399: loss=4.216451168060303
Epoch #400: loss=4.793328285217285
Epoch #401: loss=5.266482353210449
Epoch #402: loss=4.948206901550293
Epoch #403: loss=4.70881462097168
Epoch #404: loss=4.8755388259887695
Epoch #405: loss=5.456542015075684
Epoch #406: loss=5.415947914123535
Epoch #407: loss=5.449694633483887
Epoch #408: loss=5.466443061828613
Epoch #409: loss=4.468813896179199
Epoch #410: loss=4.244223594665527
Epoch #411: loss=5.063714027404785
Epoch #412: loss=5.387481689453125
Epoch #413: loss=5.7564377784729
Epoch #414: loss=5.310353755950928
Epoch #415: loss=5.701704978942871
Epoch #416: loss=5.335186004638672
Epoch #417: loss=4.878457069396973
Epoch #418: loss=5.07587194442749
Epoch #419: loss=5.044616222381592
Epoch #420: loss=3.351149320602417
Epoch #421: loss=4.831279754638672
Epoch #422: loss=4.161100387573242
Epoch #423: loss=3.3523077964782715
Epoch #424: loss=3.338348388671875
Epoch #425: loss=3.875764846801758
Epoch #426: loss=5.105377674102783
Epoch #427: loss=5.562207221984863
Epoch #428: loss=4.711690425872803
Epoch #429: loss=5.541245460510254
Epoch #430: loss=4.0870771408081055
Epoch #431: loss=5.4640607833862305
Epoch #432: loss=5.074446678161621
Epoch #433: loss=4.155492782592773
Epoch #434: loss=4.765838146209717
Epoch #435: loss=3.232067584991455
Epoch #436: loss=5.631433486938477
Epoch #437: loss=5.117825031280518
Epoch #438: loss=5.133835792541504
Epoch #439: loss=4.843671798706055
Epoch #440: loss=5.12073278427124
Epoch #441: loss=5.5564093589782715
Epoch #442: loss=5.227417945861816
Epoch #443: loss=4.922950744628906
Epoch #444: loss=4.699184894561768
Epoch #445: loss=5.144604206085205
Epoch #446: loss=2.793797016143799
Epoch #447: loss=4.270449161529541
Epoch #448: loss=4.0468292236328125
Epoch #449: loss=5.299774169921875
Epoch #450: loss=4.817734241485596
Epoch #451: loss=4.876750469207764
Epoch #452: loss=4.072401523590088
Epoch #453: loss=4.136098861694336
Epoch #454: loss=5.747035980224609
Epoch #455: loss=5.310128211975098
Epoch #456: loss=4.949002265930176
Epoch #457: loss=5.168771266937256
Epoch #458: loss=5.257864952087402
Epoch #459: loss=5.441345691680908
Epoch #460: loss=4.348927021026611
Epoch #461: loss=5.044890403747559
Epoch #462: loss=4.787449836730957
Epoch #463: loss=5.118605136871338
Epoch #464: loss=5.176000595092773
Epoch #465: loss=5.372126579284668
Epoch #466: loss=3.5814061164855957
Epoch #467: loss=5.691756725311279
Epoch #468: loss=4.630988121032715
Epoch #469: loss=5.050773620605469
Epoch #470: loss=4.928301811218262
Epoch #471: loss=5.469221115112305
Epoch #472: loss=4.173657417297363
Epoch #473: loss=5.071819305419922
Epoch #474: loss=4.889579772949219
Epoch #475: loss=4.2429375648498535
Epoch #476: loss=5.084473133087158
Epoch #477: loss=4.980528354644775
Epoch #478: loss=5.6475372314453125
Epoch #479: loss=4.718578338623047
Epoch #480: loss=5.127241134643555
Epoch #481: loss=5.252442359924316
Epoch #482: loss=5.967452049255371
Epoch #483: loss=5.01218318939209
Epoch #484: loss=5.17735481262207
Epoch #485: loss=5.040616512298584
Epoch #486: loss=4.230590343475342
Epoch #487: loss=4.816707611083984
Epoch #488: loss=5.624874591827393
Epoch #489: loss=5.292053699493408
Epoch #490: loss=3.4394350051879883
Epoch #491: loss=4.350401878356934
Epoch #492: loss=4.6883158683776855
Epoch #493: loss=5.6576128005981445
Epoch #494: loss=4.504782199859619
Epoch #495: loss=4.892253875732422
Epoch #496: loss=6.062713623046875
Epoch #497: loss=5.553007125854492
Epoch #498: loss=4.838430404663086
Epoch #499: loss=5.978930473327637
Epoch #500: loss=4.665629863739014
Epoch #501: loss=5.642652988433838
Epoch #502: loss=5.600032806396484
Epoch #503: loss=5.031404495239258
Epoch #504: loss=5.078990936279297
Epoch #505: loss=4.034153938293457
Epoch #506: loss=5.254143714904785
Epoch #507: loss=4.139804363250732
Epoch #508: loss=5.412728786468506
Epoch #509: loss=5.342061996459961
Epoch #510: loss=4.126227855682373
Epoch #511: loss=5.19476318359375
Epoch #512: loss=4.810722351074219
Epoch #513: loss=4.313930511474609
Epoch #514: loss=4.7859063148498535
Epoch #515: loss=5.035211563110352
Epoch #516: loss=4.947760105133057
Epoch #517: loss=4.904510974884033
Epoch #518: loss=5.182476043701172
Epoch #519: loss=3.0852489471435547
Epoch #520: loss=3.7366232872009277
Epoch #521: loss=4.386083602905273
Epoch #522: loss=5.533349990844727
Epoch #523: loss=5.1778411865234375
Epoch #524: loss=3.8998637199401855
Epoch #525: loss=4.964160919189453
Epoch #526: loss=4.798350811004639
Epoch #527: loss=4.682038307189941
Epoch #528: loss=5.144546031951904
Epoch #529: loss=4.461179256439209
Epoch #530: loss=4.800752639770508
Epoch #531: loss=5.471129417419434
Epoch #532: loss=5.413540363311768
Epoch #533: loss=5.213009834289551
Epoch #534: loss=5.430405139923096
Epoch #535: loss=5.133947372436523
Epoch #536: loss=5.512106895446777
Epoch #537: loss=4.960368633270264
Epoch #538: loss=5.376070499420166
Epoch #539: loss=4.942058563232422
Epoch #540: loss=4.110467433929443
Epoch #541: loss=5.360678195953369
Epoch #542: loss=5.025212287902832
Epoch #543: loss=4.8022685050964355
Epoch #544: loss=5.380871295928955
Epoch #545: loss=5.343282222747803
Epoch #546: loss=4.806788921356201
Epoch #547: loss=5.061062812805176
Epoch #548: loss=5.222283363342285
Epoch #549: loss=5.866493225097656
Epoch #550: loss=4.091977119445801
Epoch #551: loss=4.521810531616211
Epoch #552: loss=4.742321014404297
Epoch #553: loss=4.8937249183654785
Epoch #554: loss=4.405370712280273
Epoch #555: loss=5.400546550750732
Epoch #556: loss=5.248187065124512
Epoch #557: loss=5.192019939422607
Epoch #558: loss=4.805926322937012
Epoch #559: loss=5.503500938415527
Epoch #560: loss=4.170810699462891
Epoch #561: loss=4.779173851013184
Epoch #562: loss=5.197519302368164
Epoch #563: loss=5.541682720184326
Epoch #564: loss=4.795608043670654
Epoch #565: loss=5.206487655639648
Epoch #566: loss=5.167989730834961
Epoch #567: loss=4.9801506996154785
Epoch #568: loss=5.085387706756592
Epoch #569: loss=2.9293484687805176
Epoch #570: loss=5.445696830749512
Epoch #571: loss=4.258840084075928
Epoch #572: loss=3.6588239669799805
Epoch #573: loss=5.481651306152344
Epoch #574: loss=4.348440647125244
Epoch #575: loss=3.6064562797546387
Epoch #576: loss=5.142926216125488
Epoch #577: loss=5.1289896965026855
Epoch #578: loss=3.4869441986083984
Epoch #579: loss=5.232430934906006
Epoch #580: loss=5.059978008270264
Epoch #581: loss=5.110753536224365
Epoch #582: loss=5.425495624542236
Epoch #583: loss=4.406154632568359
Epoch #584: loss=4.195240497589111
Epoch #585: loss=3.438418388366699
Epoch #586: loss=5.105613708496094
Epoch #587: loss=5.213901042938232
Epoch #588: loss=3.3870959281921387
Epoch #589: loss=4.903550148010254
Epoch #590: loss=4.64125919342041
Epoch #591: loss=4.723554611206055
Epoch #592: loss=5.111379146575928
Epoch #593: loss=4.76018762588501
Epoch #594: loss=4.907763481140137
Epoch #595: loss=5.430844783782959
Epoch #596: loss=4.4617156982421875
Epoch #597: loss=3.451014995574951
Epoch #598: loss=5.330286026000977
Epoch #599: loss=3.557910442352295

Training time: 0:04:07.288808

/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/linear_model/_ridge.py:147: LinAlgWarning: Ill-conditioned matrix (rcond=5.36801e-08): result may not be accurate.
  return linalg.solve(A, Xy, sym_pos=True,
Traceback (most recent call last):
  File "train.py", line 136, in <module>
    out, eval_res = tasks.eval_forecasting(model, data, train_slice, valid_slice, test_slice, scaler, pred_lens, n_covariate_cols)
  File "/kaggle/working/mymocom2/tasks/forecasting.py", line 140, in eval_forecasting
    test_pred_inv = scaler.inverse_transform(test_pred)
  File "/opt/conda/envs/p308/lib/python3.8/site-packages/sklearn/preprocessing/_data.py", line 937, in inverse_transform
    X *= self.scale_
ValueError: operands could not be broadcast together with shapes (11424,672) (7,) (11424,672) 
add Codeadd Markdown



==> m2.txt <==
!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 8 --repr-dims 320 --gpu 0 --eval

Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=15.898115158081055
Epoch #1: loss=19.191593170166016
Epoch #2: loss=15.02313232421875
Epoch #3: loss=14.74172306060791
Epoch #4: loss=14.053586959838867
Epoch #5: loss=11.096882820129395
Epoch #6: loss=11.487457275390625
Epoch #7: loss=10.742169380187988
Epoch #8: loss=12.362421035766602
Epoch #9: loss=9.927512168884277
Epoch #10: loss=10.777811050415039
Epoch #11: loss=11.748540878295898
Epoch #12: loss=9.742425918579102
Epoch #13: loss=8.060409545898438
Epoch #14: loss=7.001400947570801
Epoch #15: loss=11.244091987609863
Epoch #16: loss=8.093156814575195
Epoch #17: loss=9.017496109008789
Epoch #18: loss=7.881903648376465
Epoch #19: loss=8.887063026428223
Epoch #20: loss=9.390142440795898
Epoch #21: loss=9.0615816116333
Epoch #22: loss=8.597245216369629
Epoch #23: loss=8.29494571685791
Epoch #24: loss=9.880309104919434
Epoch #25: loss=7.522766590118408
Epoch #26: loss=7.902469635009766
Epoch #27: loss=7.925148963928223
Epoch #28: loss=9.33017635345459
Epoch #29: loss=9.326610565185547
Epoch #30: loss=8.1436128616333
Epoch #31: loss=8.420591354370117
Epoch #32: loss=9.109137535095215
Epoch #33: loss=7.790382385253906
Epoch #34: loss=8.966217994689941
Epoch #35: loss=9.110597610473633
Epoch #36: loss=7.684727668762207
Epoch #37: loss=6.296507835388184
Epoch #38: loss=7.578136444091797
Epoch #39: loss=8.668981552124023
Epoch #40: loss=7.079258441925049
Epoch #41: loss=8.079912185668945
Epoch #42: loss=6.82248592376709
Epoch #43: loss=6.240954399108887
Epoch #44: loss=7.925810813903809
Epoch #45: loss=6.213606834411621
Epoch #46: loss=7.355311393737793
Epoch #47: loss=8.499427795410156
Epoch #48: loss=5.771240711212158
Epoch #49: loss=4.346635818481445
Epoch #50: loss=6.95147705078125

Epoch #560: loss=4.312653064727783
Epoch #561: loss=5.634974479675293
Epoch #562: loss=4.8936333656311035
Epoch #563: loss=4.961019515991211
Epoch #564: loss=5.05808162689209
Epoch #565: loss=5.632314205169678
Epoch #566: loss=4.847719192504883
Epoch #567: loss=5.311011791229248
Epoch #568: loss=5.570794105529785
Epoch #569: loss=5.421146392822266
Epoch #570: loss=5.28442907333374
Epoch #571: loss=5.765476226806641
Epoch #572: loss=5.529557704925537
Epoch #573: loss=5.5696892738342285
Epoch #574: loss=5.182735443115234
Epoch #575: loss=3.529639720916748
Epoch #576: loss=5.240764617919922
Epoch #577: loss=4.830295562744141
Epoch #578: loss=4.712717056274414
Epoch #579: loss=5.222204208374023
Epoch #580: loss=5.571653842926025
Epoch #581: loss=5.29103422164917
Epoch #582: loss=5.5792927742004395
Epoch #583: loss=4.374831199645996
Epoch #584: loss=3.8890154361724854
Epoch #585: loss=5.122941970825195
Epoch #586: loss=5.61817741394043
Epoch #587: loss=5.401150703430176
Epoch #588: loss=4.474615097045898
Epoch #589: loss=5.309297561645508
Epoch #590: loss=4.520450115203857
Epoch #591: loss=3.44743013381958
Epoch #592: loss=5.648458480834961
Epoch #593: loss=4.885960578918457
Epoch #594: loss=4.823525428771973
Epoch #595: loss=4.957393646240234
Epoch #596: loss=5.303696155548096
Epoch #597: loss=4.315054893493652
Epoch #598: loss=5.642853260040283
Epoch #599: loss=5.640501022338867

Training time: 0:04:19.989288


Evaluation result:

 {'ours': 
{24: {'norm': {'MSE': 0.03878818739197796, 'MAE': 0.139390154485648}, 
'raw': {'MSE': 5.202026534665765, 'MAE': 1.6142419852782308}}, 
48: {'norm': {'MSE': 0.06651897223057338, 'MAE': 0.19106254417290408},
 'raw': {'MSE': 8.921104116105091, 'MAE': 2.212646808791477}}, 
96: {'norm': {'MSE': 0.08668093367269525, 'MAE': 0.22396752559196878}, 
'raw': {'MSE': 11.625099001072003, 'MAE': 2.593711048393887}}, 
288: {'norm': {'MSE': 0.15586573044463373, 'MAE': 0.30837862554948153}, 
'raw': {'MSE': 20.903726630903265, 'MAE': 3.571254556929193}}, 
672: {'norm': {'MSE': 0.23133941369922237, 'MAE': 0.3779531998999552},
 'raw': {'MSE': 31.02577978937952, 'MAE': 4.37698002356552}}},
 'ts2vec_infer_time': 7.647899627685547,
 'lr_train_time': {24: 2.877199649810791, 48: 3.043715000152588, 
96: 2.724975347518921, 288: 3.8490912914276123, 672: 6.199650526046753}, 
'lr_infer_time': {24: 0.020935535430908203, 48: 0.01392674446105957, 
96: 0.01631641387939453, 288: 0.03844475746154785, 672: 0.09609508514404297}}


Finished.


!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 8 --repr-dims 320 --gpu 0 --eval


Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=20.73288345336914
Epoch #1: loss=17.912412643432617
Epoch #2: loss=16.090456008911133
Epoch #3: loss=13.787432670593262
Epoch #4: loss=12.3114013671875
Epoch #5: loss=14.64301872253418
Epoch #6: loss=14.163140296936035
Epoch #7: loss=11.772371292114258
Epoch #8: loss=11.763282775878906
Epoch #9: loss=10.007242202758789
Epoch #10: loss=12.03926944732666
Epoch #11: loss=6.546116828918457
Epoch #12: loss=9.629718780517578
Epoch #13: loss=9.647518157958984
Epoch #14: loss=11.659421920776367
Epoch #15: loss=8.891793251037598
Epoch #16: loss=10.498184204101562
Epoch #17: loss=7.935128211975098
Epoch #18: loss=11.11727523803711
Epoch #19: loss=10.774982452392578
Epoch #20: loss=10.779860496520996
Epoch #21: loss=9.17214584350586
Epoch #22: loss=10.229108810424805
Epoch #23: loss=8.72374153137207
Epoch #24: loss=10.104477882385254
Epoch #25: loss=8.919347763061523
Epoch #26: loss=7.870386123657227
Epoch #27: loss=8.71405029296875
Epoch #28: loss=9.823944091796875
Epoch #29: loss=8.305069923400879
Epoch #30: loss=8.953245162963867
Epoch #31: loss=5.800454139709473
Epoch #32: loss=7.034701347351074
Epoch #33: loss=7.037002086639404
Epoch #34: loss=9.68313217163086
Epoch #35: loss=6.58355712890625
Epoch #36: loss=9.327669143676758
Epoch #37: loss=8.797704696655273
Epoch #38: loss=7.675559997558594

Epoch #555: loss=3.8264846801757812
Epoch #556: loss=5.41347074508667
Epoch #557: loss=5.40885591506958
Epoch #558: loss=5.550283432006836
Epoch #559: loss=4.816912651062012
Epoch #560: loss=4.968082427978516
Epoch #561: loss=5.284836769104004
Epoch #562: loss=5.550055980682373
Epoch #563: loss=2.6169018745422363
Epoch #564: loss=5.410316467285156
Epoch #565: loss=4.4572434425354
Epoch #566: loss=4.542123794555664
Epoch #567: loss=5.384885787963867
Epoch #568: loss=4.083467960357666
Epoch #569: loss=5.221200466156006
Epoch #570: loss=5.429849624633789
Epoch #571: loss=5.5927934646606445
Epoch #572: loss=5.555563926696777
Epoch #573: loss=4.441490650177002
Epoch #574: loss=5.509496212005615
Epoch #575: loss=5.5676469802856445
Epoch #576: loss=4.299572467803955
Epoch #577: loss=5.087753772735596
Epoch #578: loss=4.355843544006348
Epoch #579: loss=4.576499938964844
Epoch #580: loss=5.513857841491699
Epoch #581: loss=5.503333568572998
Epoch #582: loss=5.340951442718506
Epoch #583: loss=5.441988945007324
Epoch #584: loss=5.271517753601074
Epoch #585: loss=4.2204909324646
Epoch #586: loss=5.275691509246826
Epoch #587: loss=5.06378173828125
Epoch #588: loss=5.080199718475342
Epoch #589: loss=4.764204502105713
Epoch #590: loss=4.951151371002197
Epoch #591: loss=5.012265682220459
Epoch #592: loss=5.374485969543457
Epoch #593: loss=3.506772518157959
Epoch #594: loss=5.329202651977539
Epoch #595: loss=5.643199920654297
Epoch #596: loss=5.057461261749268
Epoch #597: loss=5.5673508644104
Epoch #598: loss=4.9464545249938965
Epoch #599: loss=5.315996170043945

Training time: 0:04:17.395424


Evaluation result:

 {'ours': 
{24: {'norm': {'MSE': 0.04807738591535644, 'MAE': 0.1447127607118902},
'raw': {'MSE': 6.447835110896151, 'MAE': 1.6758817364069651}}, 
48: {'norm': {'MSE': 0.08410327854154774, 'MAE': 0.20177457598519616}, 
'raw': {'MSE': 11.27940014656407, 'MAE': 2.3367001316532745}}, 
96: {'norm': {'MSE': 0.10015565430595764, 'MAE': 0.23298854985796522},
 'raw': {'MSE': 13.432243335508204, 'MAE': 2.698181237858936}}, 
288: {'norm': {'MSE': 0.15402012215025565, 'MAE': 0.3075258152712053},
 'raw': {'MSE': 20.656205320366347, 'MAE': 3.561378378886976}}, 
672: {'norm': {'MSE': 0.2090545814597787, 'MAE': 0.364085528728841}, 
'raw': {'MSE': 28.037079002925854, 'MAE': 4.216382047564831}}}, 
'ts2vec_infer_time': 7.637122392654419,
 'lr_train_time': {24: 2.564134359359741, 48: 2.6311519145965576, 96: 2.864759922027588, 
288: 3.9147756099700928, 672: 6.140727519989014}, 
'lr_infer_time': {24: 0.013324260711669922, 48: 0.016052961349487305, 
96: 0.015511751174926758, 288: 0.058339595794677734, 672: 0.06334924697875977}}


Finished.




!python train.py ETTm2 centerk --loader forecast_csv --batch-size 8 --repr-dims 320 --gpu 0 --eval


Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=17.271623611450195
Epoch #1: loss=18.46166229248047
Epoch #2: loss=12.001205444335938
Epoch #3: loss=13.548681259155273
Epoch #4: loss=13.989917755126953
Epoch #5: loss=14.336102485656738
Epoch #6: loss=10.40831470489502
Epoch #7: loss=10.495351791381836
Epoch #8: loss=9.710108757019043
Epoch #9: loss=10.6414794921875
Epoch #10: loss=11.566923141479492
Epoch #11: loss=6.0695953369140625
Epoch #12: loss=7.532849311828613
Epoch #13: loss=11.91989517211914
Epoch #14: loss=10.896241188049316
Epoch #15: loss=6.359115123748779
Epoch #16: loss=12.903719902038574
Epoch #17: loss=7.3039045333862305
Epoch #18: loss=10.782503128051758
Epoch #19: loss=9.628140449523926
Epoch #20: loss=11.070682525634766
Epoch #21: loss=9.623373031616211
Epoch #22: loss=9.00374698638916
Epoch #23: loss=9.602433204650879
Epoch #24: loss=9.606918334960938
Epoch #25: loss=8.16087532043457
Epoch #26: loss=8.42108154296875
Epoch #27: loss=9.496649742126465
Epoch #28: loss=8.28466510772705
Epoch #29: loss=7.765791416168213
Epoch #30: loss=7.976581573486328
Epoch #31: loss=8.751683235168457
Epoch #32: loss=5.398998260498047
Epoch #33: loss=6.064442157745361
Epoch #34: loss=8.275089263916016
Epoch #35: loss=7.682431221008301
Epoch #36: loss=9.200439453125
Epoch #37: loss=5.729785919189453
Epoch #38: loss=7.131677627563477
Epoch #39: loss=7.388934135437012
Epoch #40: loss=9.235525131225586
Epoch #41: loss=7.089666366577148
Epoch #42: loss=6.55192756652832
Epoch #43: loss=3.846418857574463
Epoch #44: loss=6.371042251586914
Epoch #45: loss=5.106714248657227
Epoch #46: loss=7.443720817565918
Epoch #47: loss=7.979168891906738
Epoch #48: loss=5.518570899963379
Epoch #49: loss=6.949578285217285
Epoch #50: loss=6.471968173980713
Epoch #51: loss=6.510332107543945
Epoch #52: loss=6.818255424499512
Epoch #53: loss=7.725780487060547
Epoch #54: loss=6.208434104919434
Epoch #55: loss=7.760898590087891
Epoch #56: loss=6.008298397064209
Epoch #57: loss=9.010509490966797
Epoch #58: loss=5.645696640014648
Epoch #59: loss=5.539182662963867

Epoch #574: loss=4.37204647064209
Epoch #575: loss=4.42091703414917
Epoch #576: loss=5.080746173858643
Epoch #577: loss=4.320683002471924
Epoch #578: loss=5.468669891357422
Epoch #579: loss=4.973519325256348
Epoch #580: loss=5.2900824546813965
Epoch #581: loss=4.775790691375732
Epoch #582: loss=3.6990914344787598
Epoch #583: loss=5.379018783569336
Epoch #584: loss=5.215763092041016
Epoch #585: loss=5.358641624450684
Epoch #586: loss=4.247976779937744
Epoch #587: loss=5.460316181182861
Epoch #588: loss=4.905445575714111
Epoch #589: loss=3.5869574546813965
Epoch #590: loss=5.130238056182861
Epoch #591: loss=4.812762260437012
Epoch #592: loss=5.090226173400879
Epoch #593: loss=4.562980651855469
Epoch #594: loss=5.003278732299805
Epoch #595: loss=5.062498569488525
Epoch #596: loss=5.116570949554443
Epoch #597: loss=4.363056659698486
Epoch #598: loss=4.858736991882324
Epoch #599: loss=4.7081379890441895

Training time: 0:04:14.019445

Evaluation result:

 {'ours': 
{24: {'norm': {'MSE': 0.2074555179461276, 'MAE': 0.3219257897818156}, 
'raw': {'MSE': 10.084833542142905, 'MAE': 2.2526032445618}}, 
48: {'norm': {'MSE': 0.28389185316996396, 'MAE': 0.3884524522109132}, 
'raw': {'MSE': 14.08288246865843, 'MAE': 2.731004949203877}}, 
96: {'norm': {'MSE': 0.39492525148475105, 'MAE': 0.4660952463103003},
 'raw': {'MSE': 18.30107836414898, 'MAE': 3.2323471856623036}},
 288: {'norm': {'MSE': 0.802375269847844, 'MAE': 0.6891394833362541},
 'raw': {'MSE': 35.61235676513579, 'MAE': 4.706048336295172}}, 
672: {'norm': {'MSE': 1.9471705160644412, 'MAE': 1.0698514419071024},
 'raw': {'MSE': 70.49393159853, 'MAE': 6.904900628959413}}},
 'ts2vec_infer_time': 7.739335298538208, 
'lr_train_time': {24: 3.512586832046509, 48: 4.516197919845581, 
96: 6.4636664390563965, 288: 14.743189811706543, 672: 29.36647939682007},
 'lr_infer_time': {24: 0.02798151969909668, 48: 0.05379438400268555, 
96: 0.07523488998413086, 288: 0.18116474151611328, 672: 0.3086397647857666}}


Finished.


!python train.py ETTm2 centerk --loader forecast_csv --batch-size 8 --repr-dims 320 --gpu 0 --eval
Dataset: ETTm2
Arguments: Namespace(batch_size=8, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=14.050682067871094
Epoch #1: loss=13.09371566772461
Epoch #2: loss=17.756093978881836
Epoch #3: loss=16.294574737548828
Epoch #4: loss=12.029460906982422
Epoch #5: loss=10.087986946105957
Epoch #6: loss=11.827061653137207
Epoch #7: loss=13.340084075927734
Epoch #8: loss=13.083715438842773
Epoch #9: loss=9.810464859008789
Epoch #10: loss=12.010184288024902
Epoch #11: loss=9.902994155883789
Epoch #12: loss=11.235240936279297
Epoch #13: loss=6.650781631469727
Epoch #14: loss=8.220844268798828
Epoch #15: loss=5.792527675628662
Epoch #16: loss=12.145146369934082
Epoch #17: loss=10.003429412841797
Epoch #18: loss=7.750597953796387
Epoch #19: loss=8.54343032836914
Epoch #20: loss=10.62255573272705
Epoch #21: loss=8.100120544433594
Epoch #22: loss=6.208680152893066
Epoch #23: loss=8.111994743347168
Epoch #24: loss=6.112720489501953
Epoch #25: loss=10.225218772888184
Epoch #26: loss=7.771803855895996
Epoch #27: loss=8.744490623474121
Epoch #28: loss=8.935951232910156
Epoch #29: loss=8.822250366210938
Epoch #30: loss=9.22523021697998
Epoch #31: loss=6.865531921386719
Epoch #32: loss=5.738456726074219
Epoch #33: loss=7.003331661224365
Epoch #34: loss=7.929071426391602
Epoch #35: loss=6.297832012176514
Epoch #36: loss=9.58907413482666
Epoch #37: loss=5.415554523468018
Epoch #38: loss=7.297483444213867
Epoch #39: loss=8.727444648742676
Epoch #40: loss=7.564004898071289
Epoch #41: loss=6.700199127197266
Epoch #42: loss=7.305379390716553
Epoch #43: loss=7.692630767822266
Epoch #44: loss=7.788778305053711
Epoch #45: loss=9.642654418945312
Epoch #46: loss=7.505834102630615
Epoch #47: loss=7.757484436035156
Epoch #48: loss=6.545509338378906
Epoch #49: loss=4.772242546081543

Epoch #569: loss=3.6902456283569336
Epoch #570: loss=4.800507068634033
Epoch #571: loss=4.897717475891113
Epoch #572: loss=5.578594207763672
Epoch #573: loss=5.167600154876709
Epoch #574: loss=3.938405990600586
Epoch #575: loss=4.66280460357666
Epoch #576: loss=5.280154705047607
Epoch #577: loss=4.159379482269287
Epoch #578: loss=4.867756366729736
Epoch #579: loss=4.980616569519043
Epoch #580: loss=5.4425764083862305
Epoch #581: loss=3.914975643157959
Epoch #582: loss=5.28549861907959
Epoch #583: loss=4.642725944519043
Epoch #584: loss=5.455250263214111
Epoch #585: loss=5.206944465637207
Epoch #586: loss=5.113844394683838
Epoch #587: loss=4.19011116027832
Epoch #588: loss=4.39053201675415
Epoch #589: loss=5.37624454498291
Epoch #590: loss=5.286165237426758
Epoch #591: loss=4.877172470092773
Epoch #592: loss=5.343988418579102
Epoch #593: loss=5.471698760986328
Epoch #594: loss=5.162881374359131
Epoch #595: loss=4.848910808563232
Epoch #596: loss=5.274827480316162
Epoch #597: loss=5.395846366882324
Epoch #598: loss=5.27191162109375
Epoch #599: loss=4.192651748657227

Training time: 0:04:16.261084


Evaluation result:

 {'ours':
 {24: {'norm': {'MSE': 0.22594156669164814, 'MAE': 0.34132391777800103},
 'raw': {'MSE': 11.216911631328776, 'MAE': 2.415942084355772}}, 
48: {'norm': {'MSE': 0.3019708047332303, 'MAE': 0.40270998774077615}, 
'raw': {'MSE': 15.501214077790403, 'MAE': 2.87055375929354}}, 
96: {'norm': {'MSE': 0.42428966580296773, 'MAE': 0.47625933510904084}, 
'raw': {'MSE': 19.66472812248708, 'MAE': 3.3239174673107907}}, 
288: {'norm': {'MSE': 0.8033455705024495, 'MAE': 0.6805463736409587}, 
'raw': {'MSE': 40.94844799866776, 'MAE': 4.899621376972758}}, 
672: {'norm': {'MSE': 1.8480091303340656, 'MAE': 1.0389540242163935},
 'raw': {'MSE': 68.96103426798811, 'MAE': 6.801308267178522}}}, 
'ts2vec_infer_time': 7.7825117111206055, 
'lr_train_time': {24: 3.552330732345581, 48: 4.409801959991455, 
96: 6.399609565734863, 288: 14.788396835327148, 672: 30.38665008544922}, 
'lr_infer_time': {24: 0.027395963668823242, 48: 0.04230308532714844, 
96: 0.06866788864135742, 288: 0.19745731353759766, 672: 0.3316969871520996}}


Finished.


!python train.py ETTm2 centerk --loader forecast_csv_univar --batch-size 4 --repr-dims 320 --gpu 0 --eval

Dataset: ETTm2
Arguments: Namespace(batch_size=4, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv_univar', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=10.855906009674072
Epoch #1: loss=10.689767360687256
Epoch #2: loss=10.264832496643066
Epoch #3: loss=11.042341709136963
Epoch #4: loss=8.416411876678467
Epoch #5: loss=8.346227645874023
Epoch #6: loss=8.777817249298096
Epoch #7: loss=9.400959014892578
Epoch #8: loss=8.857038974761963
Epoch #9: loss=8.923579692840576
Epoch #10: loss=7.782516002655029
Epoch #11: loss=8.268616199493408
Epoch #12: loss=8.916574954986572
Epoch #13: loss=7.683931350708008
Epoch #14: loss=7.359899520874023
Epoch #15: loss=7.1036858558654785
Epoch #16: loss=5.852493524551392
Epoch #17: loss=6.842310428619385
Epoch #18: loss=6.594462633132935
Epoch #19: loss=7.636927843093872
Epoch #20: loss=6.522664546966553
Epoch #21: loss=5.841490745544434
Epoch #22: loss=6.428582191467285
Epoch #23: loss=7.648294687271118
Epoch #24: loss=7.12889838218689
Epoch #25: loss=7.602943181991577
Epoch #26: loss=7.406022548675537
Epoch #27: loss=6.447040319442749
Epoch #28: loss=6.9998133182525635
Epoch #29: loss=5.970855951309204
Epoch #30: loss=6.888736724853516
Epoch #31: loss=6.757053852081299
Epoch #32: loss=6.613553285598755
Epoch #33: loss=5.842738628387451
Epoch #34: loss=6.364007472991943
Epoch #35: loss=6.409916639328003
Epoch #36: loss=5.571458101272583
Epoch #37: loss=5.4990832805633545
Epoch #38: loss=6.533578395843506
Epoch #39: loss=4.650501728057861
Epoch #40: loss=6.781738758087158
Epoch #41: loss=5.59430456161499
Epoch #42: loss=6.930307865142822
Epoch #43: loss=6.709693431854248
Epoch #44: loss=6.796610116958618
Epoch #45: loss=5.668984651565552
Epoch #46: loss=6.486810922622681
Epoch #47: loss=6.5761518478393555
Epoch #48: loss=5.3483428955078125
Epoch #49: loss=6.724898338317871
Epoch #50: loss=5.4050612449646

Epoch #257: loss=4.856802701950073
Epoch #258: loss=4.029926538467407
Epoch #259: loss=5.113034248352051
Epoch #260: loss=4.731785774230957
Epoch #261: loss=4.580704092979431
Epoch #262: loss=4.626051902770996
Epoch #263: loss=5.184616804122925
Epoch #264: loss=4.878436326980591
Epoch #265: loss=4.493805170059204
Epoch #266: loss=4.500081777572632
Epoch #267: loss=4.2264769077301025
Epoch #268: loss=5.122647047042847
Epoch #269: loss=4.574728965759277
Epoch #270: loss=4.074975848197937
Epoch #271: loss=4.278746843338013
Epoch #272: loss=4.645201206207275
Epoch #273: loss=4.899044752120972
Epoch #274: loss=4.48839545249939
Epoch #275: loss=5.021569728851318
Epoch #276: loss=4.32713508605957
Epoch #277: loss=5.145830869674683
Epoch #278: loss=5.042783975601196
Epoch #279: loss=4.5264904499053955
Epoch #280: loss=5.1316187381744385
Epoch #281: loss=4.880757808685303
Epoch #282: loss=4.951174736022949
Epoch #283: loss=5.021026372909546
Epoch #284: loss=4.927767992019653
Epoch #285: loss=4.8284313678741455
Epoch #286: loss=4.640743970870972
Epoch #287: loss=3.927858352661133
Epoch #288: loss=4.986308336257935
Epoch #289: loss=4.810417652130127
Epoch #290: loss=4.383116245269775
Epoch #291: loss=3.241737961769104
Epoch #292: loss=4.823362350463867
Epoch #293: loss=5.12511134147644
Epoch #294: loss=5.155615329742432
Epoch #295: loss=4.981949806213379
Epoch #296: loss=4.724129915237427
Epoch #297: loss=4.480285167694092
Epoch #298: loss=3.758106231689453
Epoch #299: loss=4.671297073364258

Training time: 0:05:41.726869

Evaluation result:

 {'ours': 
{24: {'norm': {'MSE': 0.04102096989745572, 'MAE': 0.144460964476234},
 'raw': {'MSE': 5.501473231304656, 'MAE': 1.6729657498782697}}, 
48: {'norm': {'MSE': 0.06869409286798792, 'MAE': 0.19447745199023525}, 
'raw': {'MSE': 9.212817571033762, 'MAE': 2.252193989856416}}, 
96: {'norm': {'MSE': 0.08733476855441209, 'MAE': 0.22450871898813207},
 'raw': {'MSE': 11.71278719700254, 'MAE': 2.599978470747149}}, 
288: {'norm': {'MSE': 0.14441127914799012, 'MAE': 0.2968312923831957}, 
'raw': {'MSE': 19.367528048567486, 'MAE': 3.437527827484517}}, 
672: {'norm': {'MSE': 0.19949520986760927, 'MAE': 0.35259641803622604}, 
'raw': {'MSE': 26.755036555178624, 'MAE': 4.083329579153977}}}, 
'ts2vec_infer_time': 7.664071559906006, 
'lr_train_time': {24: 2.932363271713257, 48: 3.268521547317505, 
96: 3.0140862464904785, 288: 4.168166399002075, 672: 6.268735885620117}, 
'lr_infer_time': {24: 0.019683837890625, 48: 0.015035867691040039,
 96: 0.022530078887939453, 288: 0.04618644714355469, 672: 0.07726383209228516}}


Finished.




!python train.py ETTm2 centerk --loader forecast_csv --batch-size 4 --repr-dims 320 --gpu 0 --eval



Dataset: ETTm2
Arguments: Namespace(batch_size=4, dataset='ETTm2', epochs=None, eval=True, gpu=0, irregular=0, iters=None, loader='forecast_csv', lr=0.001, max_threads=None, max_train_length=3000, momentu=0.999, repr_dims=320, run_name='centerk', save_every=None, seed=None)
Loading data... done
Epoch #0: loss=14.846323013305664
Epoch #1: loss=12.78523874282837
Epoch #2: loss=9.140451431274414
Epoch #3: loss=10.054578304290771
Epoch #4: loss=9.27815866470337
Epoch #5: loss=8.393646955490112
Epoch #6: loss=7.855182647705078
Epoch #7: loss=11.20784616470337
Epoch #8: loss=9.001452445983887
Epoch #9: loss=8.298661231994629
Epoch #10: loss=8.241264343261719
Epoch #11: loss=8.14944839477539
Epoch #12: loss=8.120717525482178
Epoch #13: loss=6.088461875915527
Epoch #14: loss=7.06330943107605
Epoch #15: loss=8.679157257080078
Epoch #16: loss=7.0186543464660645
Epoch #17: loss=8.25908637046814
Epoch #18: loss=6.9694225788116455
Epoch #19: loss=7.9966723918914795
Epoch #20: loss=6.803565979003906
Epoch #21: loss=7.236219167709351
Epoch #22: loss=7.385532855987549
Epoch #23: loss=7.6962621212005615
Epoch #24: loss=5.237370729446411
Epoch #25: loss=7.372685194015503
Epoch #26: loss=6.623491287231445
Epoch #27: loss=6.024008750915527
Epoch #28: loss=6.979465484619141
Epoch #29: loss=7.511059284210205
Epoch #30: loss=7.504228115081787
Epoch #31: loss=7.566250324249268
Epoch #32: loss=6.160177230834961
Epoch #33: loss=5.706705570220947
Epoch #34: loss=7.078178644180298
Epoch #35: loss=8.011041641235352
Epoch #36: loss=6.551465272903442
Epoch #37: loss=5.905512571334839
Epoch #38: loss=6.54434871673584
Epoch #39: loss=6.555922746658325
Epoch #40: loss=6.77870774269104
Epoch #41: loss=6.915964365005493
Epoch #42: loss=6.411297559738159
Epoch #43: loss=7.045016050338745
Epoch #44: loss=6.242498397827148
Epoch #45: loss=6.814305305480957
Epoch #46: loss=5.38519287109375
Epoch #47: loss=5.580127954483032
Epoch #48: loss=5.754117965698242
Epoch #49: loss=6.263043165206909
Epoch #50: loss=6.974973678588867

Epoch #261: loss=4.540735244750977
Epoch #262: loss=4.962358474731445
Epoch #263: loss=4.690414905548096
Epoch #264: loss=5.008178234100342
Epoch #265: loss=5.0879271030426025
Epoch #266: loss=5.097033500671387
Epoch #267: loss=5.127277851104736
Epoch #268: loss=5.204312801361084
Epoch #269: loss=5.143017530441284
Epoch #270: loss=4.689303398132324
Epoch #271: loss=5.1430768966674805
Epoch #272: loss=5.024645805358887
Epoch #273: loss=4.375406980514526
Epoch #274: loss=4.352726221084595
Epoch #275: loss=4.729049205780029
Epoch #276: loss=4.96339225769043
Epoch #277: loss=4.309545278549194
Epoch #278: loss=5.052063465118408
Epoch #279: loss=5.482435464859009
Epoch #280: loss=5.138001203536987
Epoch #281: loss=5.247509956359863
Epoch #282: loss=5.115590333938599
Epoch #283: loss=4.835942506790161
Epoch #284: loss=5.067703008651733
Epoch #285: loss=5.066979885101318
Epoch #286: loss=4.69677734375
Epoch #287: loss=5.29632830619812
Epoch #288: loss=5.1988067626953125
Epoch #289: loss=5.209064722061157
Epoch #290: loss=5.045509338378906
Epoch #291: loss=4.580005407333374
Epoch #292: loss=4.9081690311431885
Epoch #293: loss=5.073518753051758
Epoch #294: loss=4.650270462036133
Epoch #295: loss=4.750410556793213
Epoch #296: loss=4.601919412612915
Epoch #297: loss=4.726947546005249
Epoch #298: loss=4.714581251144409
Epoch #299: loss=4.6876304149627686

Training time: 0:02:26.966364

